Spectral Clustering of Categorical and Mixed-type Data via Extra Graph Nodes

Clustering data objects into homogeneous groups is one of the most important tasks in data mining. Spectral clustering is arguably one of the most important algorithms for clustering, as it is appealing for its theoretical soundness and is adaptable to many real-world data settings. For example, mixed data, where the data is composed of numerical and categorical features, is typically handled via numerical discretization, dummy coding, or similarity computation that takes into account both data types. This paper explores a more natural way to incorporate both numerical and categorical information into the spectral clustering algorithm, avoiding the need for data preprocessing or the use of sophisticated similarity functions. We propose adding extra nodes corresponding to the different categories the data may belong to and show that it leads to an interpretable clustering objective function. Furthermore, we demonstrate that this simple framework leads to a linear-time spectral clustering algorithm for categorical-only data. Finally, we compare the performance of our algorithms against other related methods and show that it provides a competitive alternative to them in terms of performance and runtime.

==> data/onlycat_results/results_p1_k2.csv <==
,num_samples,adjusted_rand_spectralCAT,silhouette_spectralCAT,homogeneity_spectralCAT,calinski_harabasz_spectralCAT,purity_spectralCAT,adjusted_rand_lca,silhouette_lca,homogeneity_lca,calinski_harabasz_lca,purity_lca,adjusted_rand_k-modes,silhouette_k-modes,homogeneity_k-modes,calinski_harabasz_k-modes,purity_k-modes,adjusted_rand_onlyCat,silhouette_onlyCat,homogeneity_onlyCat,calinski_harabasz_onlyCat,purity_onlyCat
0,10,0.3214285714285714,0.6876044,0.30089288630048444,48.73849069702406,0.8100000000000002,0.6171641791044775,0.77138,0.6294872196604379,94.58809639848451,0.9049999999999999,0.6171641791044775,0.70549184,0.6294872196604379,59.70437767702892,0.9049999999999999,0.6171641791044775,0.70549184,0.6294872196604379,59.70437767702892,0.9049999999999999
1,110,0.8946621774973902,0.7390792,0.8228207452687701,643.6343950501229,0.9731818181818183,0.8946621774973902,0.79545784,0.8228207452687701,1077.1636951824305,0.9731818181818183,0.8946621774973902,0.7390792,0.8228207452687701,643.6343950501229,0.9731818181818183,0.8946621774973902,0.7390792,0.8228207452687701,643.6343950501229,0.9731818181818183
2,210,0.9800089500413989,0.7661516,0.9588876250317476,1481.5778532868003,0.9949999999999999,0.9800089500413989,0.8160926,0.9588876250317476,2441.4172716923567,0.9949999999999999,0.9800089500413989,0.7661516,0.9588876250317476,1481.5778532868003,0.9949999999999999,0.9800089500413989,0.7661516,0.9588876250317476,1481.5778532868003,0.9949999999999999
3,310,0.9250862786237549,0.7676939,0.8717248118523303,2085.2924674824226,0.9809677419354838,0.9250862786237549,0.8180057,0.8717248118523303,3406.1867326195475,0.9809677419354838,0.9250862786237549,0.7676939,0.8717248118523303,2085.2924674824226,0.9809677419354838,0.9250862786237549,0.7676939,0.8717248118523303,2085.2924674824226,0.9809677419354838
4,410,0.9346174410556276,0.77364457,0.8783365493051789,3013.0792143007466,0.9834146341463417,0.9346174410556276,0.82187444,0.8783365493051789,4934.336269490585,0.9834146341463417,0.9346174410556276,0.77364457,0.8783365493051789,3013.0792143007466,0.9834146341463417,0.9346174410556276,0.77364457,0.8783365493051789,3013.0792143007466,0.9834146341463417
5,510,0.9765630367127525,0.77474195,0.94823357223024,3682.0797361584505,0.9941176470588232,0.9765630367127525,0.82312757,0.94823357223024,6003.1931429107935,0.9941176470588232,0.9765630367127525,0.77474195,0.94823357223024,3682.0797361584505,0.9941176470588232,0.9765630367127525,0.77474195,0.94823357223024,3682.0797361584505,0.9941176470588232
6,610,0.9729322455464379,0.77105045,0.9477567980233879,4437.823344498591,0.9931967213114754,0.9742243369833152,0.8199506,0.9497328544735018,7311.397358576784,0.9935245901639345,0.9742243369833152,0.7712553,0.9497328544735018,4448.172176225656,0.9935245901639345,0.9742243369833152,0.7712553,0.9497328544735018,4448.172176225656,0.9935245901639345
7,710,0.982033779173476,0.7737534,0.9589506027353559,5224.340138729143,0.9954929577464787,0.982033779173476,0.82202023,0.9589506027353559,8553.182084562577,0.9954929577464787,0.982033779173476,0.7737534,0.9589506027353558,5224.340138729143,0.9954929577464787,0.982033779173476,0.7737534,0.9589506027353559,5224.340138729143,0.9954929577464787
8,810,0.9707973221873545,0.78030497,0.9373794982333635,6321.689092314807,0.9926543209876545,0.9707973221873545,0.82683307,0.9373794982333633,10321.261496842004,0.9926543209876545,0.9707973221873545,0.78030497,0.9373794982333633,6321.689092314807,0.9926543209876545,0.9707973221873545,0.78030497,0.9373794982333635,6321.689092314807,0.9926543209876545
9,910,0.9612200272957108,0.7618537,0.9225690718675598,6098.242495953391,0.9902197802197804,0.9612200272957108,0.81315124,0.9225690718675598,10043.772742952398,0.9902197802197804,0.9612200272957108,0.7618537,0.9225690718675598,6098.242495953391,0.9902197802197804,0.9612200272957108,0.7618537,0.9225690718675598,6098.242495953391,0.9902197802197804
10,1010,0.9800804047408331,0.7781208,0.9547471913916235,7676.341481517513,0.9949999999999998,0.9800804047408331,0.8253315,0.9547471913916235,12539.406807536341,0.9949999999999998,0.9800804047408331,0.7781208,0.9547471913916237,7676.341481517513,0.9949999999999998,0.9800804047408331,0.7781208,0.9547471913916237,7676.341481517513,0.9949999999999998
11,1110,0.9782975686739086,0.777439,0.9513981576658675,8260.11701750651,0.9945495495495497,0.9782975686739086,0.82503283,0.9513981576658675,13460.504053347788,0.9945495495495497,0.9782975686739086,0.777439,0.9513981576658675,8260.11701750651,0.9945495495495497,0.9782975686739086,0.777439,0.9513981576658675,8260.11701750651,0.9945495495495497
12,1210,0.9735437315337834,0.7777945,0.9426421235722424,9036.105645930375,0.9933471074380165,0.9735437315337834,0.8253204,0.9426421235722424,14722.410333452406,0.9933471074380165,0.9735437315337834,0.7777945,0.9426421235722424,9036.105645930375,0.9933471074380165,0.9735437315337834,0.7777945,0.9426421235722424,9036.105645930375,0.9933471074380165
13,1310,0.9668191362396878,0.7744706,0.9306764370716435,9588.152594384122,0.9916412213740455,0.9668191362396878,0.82277155,0.9306764370716435,15659.680988318121,0.9916412213740455,0.9668191362396878,0.7744706,0.9306764370716435,9588.152594384122,0.9916412213740455,0.9668191362396878,0.7744706,0.9306764370716435,9588.152594384122,0.9916412213740455
14,1410,0.9716725684052159,0.7504925,0.9396972574833159,8855.989967502162,0.9928723404255319,0.9716725684052159,0.80441606,0.9396972574833157,14721.970954760409,0.9928723404255319,0.9716725684052159,0.7504925,0.9396972574833159,8855.989967502162,0.9928723404255319,0.9716725684052159,0.7504925,0.9396972574833157,8855.989967502162,0.9928723404255319
15,1510,0.9702735412105495,0.7637068,0.9365052989597464,10351.955444519728,0.9925165562913907,0.9702735412105495,0.8144511,0.9365052989597464,17050.13861063339,0.9925165562913907,0.9702735412105495,0.7637068,0.9365052989597464,10351.955444519728,0.9925165562913907,0.9702735412105495,0.7637068,0.9365052989597464,10351.955444519728,0.9925165562913907
16,1610,0.9798421868926607,0.7589712,0.9541812905411089,10684.126528078752,0.994937888198758,0.9798421868926607,0.81084776,0.9541812905411089,17657.33413655766,0.994937888198758,0.9798421868926607,0.7589712,0.9541812905411089,10684.126528078752,0.994937888198758,0.9798421868926607,0.7589712,0.9541812905411089,10684.126528078752,0.994937888198758
17,1710,0.9675005629049421,0.7585105,0.9316057982341057,11302.745246609451,0.9918128654970758,0.9675005629049421,0.810517,0.9316057982341057,18683.959640454654,0.9918128654970758,0.9675005629049421,0.7585105,0.9316057982341057,11302.745246609451,0.9918128654970758,0.9675005629049421,0.7585105,0.9316057982341057,11302.745246609451,0.9918128654970758
18,1810,0.962546498093565,0.7538282,0.9229217518719504,11782.998240422088,0.9905524861878453,0.962546498093565,0.8067158,0.9229217518719504,19594.48257682674,0.9905524861878453,0.962546498093565,0.7538282,0.9229217518719501,11782.998240422088,0.9905524861878453,0.962546498093565,0.7538282,0.9229217518719501,11782.998240422088,0.9905524861878453
19,1910,0.9565842040187167,0.7520698,0.9130234515464386,12132.415087632806,0.9890314136125651,0.9565842040187167,0.80559367,0.9130234515464386,20152.538423670387,0.9890314136125651,0.9565842040187167,0.7520698,0.9130234515464386,12132.415087632806,0.9890314136125651,0.9565842040187167,0.7520698,0.9130234515464386,12132.415087632806,0.9890314136125651
20,2010,0.9684949500456931,0.76069176,0.9340893321435715,13470.78645342647,0.9920646766169151,0.9684949500456931,0.8121973,0.9340893321435715,22227.967475654663,0.9920646766169151,0.9684949500456931,0.76069176,0.9340893321435715,13470.78645342647,0.9920646766169151,0.9684949500456931,0.76069176,0.9340893321435715,13470.78645342647,0.9920646766169151
21,2110,0.9697906231576793,0.76070344,0.9356013763593889,14215.645755878864,0.9923933649289097,0.9697906231576793,0.81212914,0.9356013763593889,23477.462631023962,0.9923933649289097,0.9697906231576793,0.76070344,0.9356013763593889,14215.645755878864,0.9923933649289097,0.9697906231576793,0.76070344,0.9356013763593889,14215.645755878864,0.9923933649289097
22,2210,0.9641122573249703,0.76406777,0.9260377865833934,15266.862739361537,0.9909502262443439,0.9641122573249703,0.8146504,0.9260377865833936,25170.09198723293,0.9909502262443439,0.9641122573249703,0.76406777,0.9260377865833936,15266.862739361537,0.9909502262443439,0.9641122573249703,0.76406777,0.9260377865833936,15266.862739361537,0.9909502262443439
23,2310,0.963465228421754,0.7661537,0.9249532685392191,16086.038653932168,0.9907792207792205,0.9651435833605927,0.81657,0.9273634765919573,26515.575364367367,0.9912121212121209,0.9651435833605927,0.7664822,0.9273634765919573,16128.617777000789,0.9912121212121209,0.9651435833605927,0.7664822,0.9273634765919573,16128.617777000789,0.9912121212121209
24,2410,0.9254973905740075,0.7388859,0.8663891386414969,13656.6058695965,0.9810165975103731,0.9622558184365925,0.8016423,0.9240563566722818,24491.211328553112,0.9904771784232367,0.9622558184365925,0.74675,0.9240563566722819,14700.5332081228,0.9904771784232367,0.9622558184365925,0.74675,0.9240563566722818,14700.5332081228,0.9904771784232367
25,2510,0.8962399171704662,0.7344826,0.8237786408967684,13674.311006601993,0.9733466135458169,0.9574179951667429,0.80159724,0.9145343176368417,25688.165634993915,0.9892430278884461,0.9574179951667429,0.74683255,0.9145343176368417,15401.304009439755,0.9892430278884461,0.9574179951667429,0.74683255,0.9145343176368417,15401.304009439755,0.9892430278884461
26,2610,0.9395494619013617,0.73873186,0.8909625846852887,14852.586889999147,0.9846551724137929,0.9679874098668293,0.8005127,0.9323500193564032,26379.62784226612,0.991934865900383,0.9679874098668293,0.74531853,0.9323500193564032,15810.026864474048,0.991934865900383,0.9679874098668293,0.74531853,0.9323500193564032,15810.026864474048,0.991934865900383
27,2710,0.9492173221878121,0.7424892,0.9011756651138929,15961.154672125482,0.987140221402214,0.9670558259431956,0.80208,0.9307704978084562,27959.13527091355,0.9916974169741696,0.9670558259431956,0.74751794,0.930770497808456,16763.41839202778,0.9916974169741696,0.9670558259431956,0.74751794,0.9307704978084562,16763.41839202778,0.9916974169741696
28,2810,0.9314506392898965,0.74123716,0.878063122895543,16502.602740731196,0.9825622775800713,0.9577362495753233,0.8011934,0.9152941677048025,28938.050504776602,0.9893238434163699,0.9577362495753233,0.74642426,0.9152941677048025,17325.13630281064,0.9893238434163699,0.9577362495753233,0.74642426,0.9152941677048025,17325.13630281064,0.9893238434163699
29,2910,0.9724172974564358,0.7442368,0.9402542377931887,17614.301298549708,0.9930584192439863,0.9724172974564358,0.79960436,0.9402542377931887,29443.68252480164,0.9930584192439863,0.9724172974564358,0.7442368,0.9402542377931887,17614.301298549708,0.9930584192439863,0.9724172974564358,0.7442368,0.9402542377931887,17614.301298549708,0.9930584192439863


==> data/onlycat_results/results_p1_k4.csv <==
num_samples,adjusted_rand_spectralCAT,silhouette_spectralCAT,homogeneity_spectralCAT,calinski_harabasz_spectralCAT,purity_spectralCAT,adjusted_rand_lca,silhouette_lca,homogeneity_lca,calinski_harabasz_lca,purity_lca,adjusted_rand_k-modes,silhouette_k-modes,homogeneity_k-modes,calinski_harabasz_k-modes,purity_k-modes,adjusted_rand_onlyCat,silhouette_onlyCat,homogeneity_onlyCat,calinski_harabasz_onlyCat,purity_onlyCat
10,0.638714285714286,0.22012345,0.805495150113004,7.97609148454783,0.9,0.638714285714286,0.6058945,0.805495150113004,22.1302540370007,0.9,0.641333333333333,0.67036533,0.805722421687433,26.9106487333852,0.9,0.638714285714286,0.675278,0.805495150113004,27.6608784040343,0.9
110,0.73767808170474,0.49065566,0.852236135016256,85.7229720179552,0.792272727272727,0.976962277284543,0.76255304,0.971095470463711,487.724315431999,0.990909090909091,0.998735506045881,0.736077,0.998580179018422,360.520231752773,0.999545454545455,0.976987029877404,0.73637706,0.97114983198902,361.82887523811,0.990909090909091
210,0.975375729497429,0.7743584,0.980853275400081,902.425304247816,0.824523809523809,0.988133377155346,0.8115411,0.983921306412195,1233.16477236101,0.99547619047619,0.988247532456394,0.7865548,0.983860492705218,939.336508781757,0.99547619047619,0.976496521185619,0.78641814,0.967782858194233,938.710276800944,0.990952380952381
310,0.621770988389611,0.46791,0.819099999887314,129.603441009817,0.706935483870968,0.731706444158393,0.59483796,0.908117184978811,320.033988446675,0.906612903225807,0.973523670546864,0.7568377,0.966057882963755,1140.29027986286,0.990645161290323,0.972240614180227,0.7568494,0.964530695836502,1140.55473916855,0.990161290322581
410,0.672338186874148,0.54416895,0.900436919567196,253.577117673111,0.757073170731707,0.987192858585122,0.81249344,0.981086669446088,2405.73116444231,0.995365853658537,0.987190401123285,0.789751,0.980994349964366,1876.75456919999,0.995365853658537,0.980923399204731,0.7897404,0.971585269476859,1873.68414408409,0.993048780487805
510,0.670363296999788,0.5179986,0.84792813577178,296.743442585717,0.763921568627451,0.989732143346137,0.8063776,0.983696788749779,2926.74606072355,0.996176470588235,0.994378434810221,0.78235483,0.991170751383356,2242.55856020265,0.997941176470588,0.989732143346137,0.7824336,0.983696788749779,2245.29224625823,0.996176470588235
610,0.708495388044539,0.5297912,0.885802454311637,386.870689490055,0.766393442622951,0.99550185377556,0.8026347,0.992779750883951,3387.81052163035,0.998360655737705,0.991707836585154,0.77790487,0.986306432547241,2604.16468822054,0.99688524590164,0.991491419014337,0.7779047,0.985948228970898,2604.38689262108,0.996803278688525
710,0.68643036642938,0.49785987,0.861432481417831,375.487665943493,0.74387323943662,0.978683156489871,0.7930353,0.988625570678379,3955.47627414343,0.98556338028169,0.992291826411866,0.78388155,0.986904780304677,3184.52266508113,0.997042253521127,0.993010251276245,0.7837635,0.987981060322498,3191.19787324907,0.997323943661972
810,0.688614060314031,0.5290837,0.882543154893614,485.631237929126,0.752407407407407,0.673582168604521,0.545207,0.88581018270513,776.118914424781,0.960617283950617,0.993245478559498,0.777942,0.988442504921667,3399.42661288707,0.997469135802469,0.993244145587944,0.77806133,0.988707098878678,3406.32580554369,0.997530864197531
910,0.639455004985867,0.49308142,0.779001055101136,466.785940975293,0.723076923076923,0.991719816364555,0.8082199,0.985224644545226,5172.35042543155,0.996813186813187,0.996856495167179,0.78281134,0.994372819539664,3958.48161444348,0.998791208791209,0.994401807769372,0.7828499,0.989995420042115,3965.82257953452,0.997857142857143
1010,0.659014131565295,0.5273223,0.863157215879964,521.802617984935,0.739356435643564,0.993883056819691,0.81190264,0.989290901347819,5959.90668252648,0.997673267326733,0.993898724916816,0.7874371,0.989537763372843,4564.10862827889,0.997673267326733,0.99368843673153,0.78743386,0.988960708635525,4575.69769896931,0.997623762376238
1110,0.66717367615685,0.49759656,0.838511381161896,621.399179542237,0.735720720720721,0.99545726127002,0.7984686,0.991588862018291,5904.37355694102,0.998243243243244,0.990384025320481,0.7718226,0.982581509848615,4522.93179833676,0.996351351351351,0.990498434775629,0.77182484,0.982793488199432,4523.16077069672,0.996396396396396
1210,0.617691022253969,0.4718297,0.802356756208235,574.467162193326,0.729297520661157,0.989169363242657,0.79090273,0.980436903204789,6308.35569940499,0.99595041322314,0.989054533452281,0.7640501,0.980237109111424,4777.86358922995,0.995909090909091,0.991179112623783,0.7640805,0.984179867891176,4779.09798026398,0.996735537190083
1310,0.657994203609846,0.508373,0.857975016330955,665.764187068586,0.736793893129771,0.990051529048666,0.80659217,0.981842532877758,7492.77329140682,0.996297709923664,0.987966582102252,0.78392637,0.978829300522888,5705.71120972544,0.995534351145038,0.989912242399754,0.7839309,0.982392885806375,5710.36788168229,0.996259541984733
1410,0.662702601050759,0.4968161,0.829881642088686,717.647853399351,0.739468085106383,0.992496022874469,0.7879502,0.986809934513376,7203.77768253014,0.997198581560284,0.99053622279446,0.7624933,0.983290480968569,5446.41067444302,0.996489361702128,0.992509367374573,0.76254827,0.986009188018279,5452.0102515056,0.997163120567376
1510,0.67139525317095,0.518422,0.854016838137461,851.402662413852,0.75,0.987941340236916,0.7991373,0.977956361883818,8299.18083608866,0.99546357615894,0.987686180207141,0.77570546,0.978623072335412,6352.26215703993,0.995397350993377,0.989694980493215,0.775756,0.980576037279599,6354.77472640684,0.996125827814569
1610,0.652429161426455,0.4976105,0.846990525120283,861.318961660653,0.749534161490683,0.988593785265965,0.78754586,0.979525441542456,8271.72842660993,0.995714285714286,0.982286839531632,0.76302814,0.970281629398953,6266.97091471634,0.99332298136646,0.983670933960087,0.7630658,0.971921322189706,6268.86365961241,0.993850931677018
1710,0.662465157669283,0.51277196,0.852657469072107,955.81318009218,0.742309941520468,0.990681277485861,0.79540455,0.982288804842923,9219.0121283304,0.996520467836258,0.986043825001997,0.77164525,0.975299651302723,6980.817501783,0.994795321637427,0.989212895153398,0.7716457,0.980738371409814,6996.96953743151,0.995964912280702
1810,0.705054441995055,0.42176923,0.898268020814599,1037.0535273391,0.753011049723757,0.991209386163319,0.7969598,0.983694910171522,9718.17114811172,0.996712707182321,0.9868262213594,0.77067965,0.977016396853837,7440.23197889323,0.995055248618785,0.99113513326555,0.77075875,0.983552515350594,7443.64924741492,0.996685082872928
1910,0.676761714370777,0.5081537,0.866645892944241,1021.90201569435,0.747853403141362,0.991509288837269,0.7974801,0.984077768296592,10242.157931929,0.996806282722513,0.988642170370443,0.77114904,0.979087917825976,7834.86097347914,0.995732984293194,0.990169896523554,0.77121675,0.981500415455137,7835.77260419088,0.99630890052356
2010,0.66970438547328,0.51046324,0.85854294500219,1057.22501326872,0.74228855721393,0.992111400418711,0.78717804,0.984957746746969,9988.45072368759,0.997014925373134,0.984348576649041,0.76089555,0.973385378251134,7596.52321245295,0.994129353233831,0.988204350080642,0.76098603,0.97825470186172,7602.06339669512,0.995547263681592
2110,0.659222371540682,0.4961834,0.841130787850073,1101.45399978082,0.741208530805687,0.993413082949147,0.78728974,0.988224203396472,10672.8723326282,0.997535545023697,0.995867249898052,0.762304,0.992057263718061,8068.49686601774,0.998459715639811,0.988439255435881,0.76237935,0.979569715902426,8078.56818665942,0.99568720379147
2210,0.600309578068414,0.44872922,0.727233688139248,920.900343383657,0.715067873303167,0.992729850157295,0.78479826,0.985694227265812,11026.8221381276,0.997285067873303,0.993881960133828,0.7591774,0.988464953723393,8326.75516897654,0.997737556561086,0.993935924158422,0.7592112,0.989063678597283,8327.97578899641,0.997737556561086
2310,0.694116635728838,0.41419896,0.888249240017798,1280.94489296721,0.747640692640693,0.991505928785856,0.8000229,0.983768748716782,12691.4950567528,0.996839826839827,0.985040482845761,0.7757517,0.973513503213974,9630.23318155366,0.994415584415584,0.9870612037604,0.7757646,0.977036595391982,9648.21554607673,0.995194805194805
2410,0.659339507973523,0.5072791,0.836784330248449,1306.36481687994,0.742095435684647,0.988967844906174,0.7870921,0.979875313066785,12003.9343741095,0.995892116182573,0.982546263586174,0.759233,0.970062996837241,9080.72250584573,0.99344398340249,0.992224454693683,0.759243,0.985795213861552,9095.34391712696,0.997116182572614
2510,0.649469719015115,0.48125926,0.780553253150977,1276.50203185751,0.731713147410359,0.988586523121798,0.78585255,0.978332583754299,12436.8616450207,0.995717131474103,0.984717757225307,0.7588676,0.97363477877234,9450.69808469111,0.994223107569721,0.990603155319088,0.75886863,0.98143776759621,9459.04928024392,0.996474103585657
2610,0.310184530230759,0.095016696,0.572328731450667,375.199511250795,0.715306513409962,0.993924956386632,0.79803956,0.987544700685487,14037.1889963253,0.997681992337164,0.993779517657455,0.77246267,0.987650200646219,10712.9305118353,0.997624521072797,0.993828481570505,0.7724644,0.987677144268563,10713.4938883896,0.997643678160919
2710,0.668471293887229,0.49792305,0.833428080939024,1471.82436676422,0.74830258302583,0.993019480050728,0.7859305,0.987228112126575,13536.6795802348,0.997435424354244,0.99203488087453,0.75864065,0.986510145807803,10289.8084499757,0.997084870848709,0.991027361443979,0.7586241,0.984548250388146,10289.0720917351,0.996678966789668
2810,0.666558333964543,0.49942088,0.844374271662209,1486.24857978848,0.75702846975089,0.991267165668702,0.7851901,0.98347661257033,13839.6486957038,0.996708185053381,0.982886913070501,0.7571432,0.97121936793217,10543.130597329,0.993576512455516,0.986599653199109,0.7571856,0.975809567975873,10551.2892452362,0.994946619217082
2910,0.675731667847683,0.47930747,0.858885647093703,1502.78726189373,0.747817869415808,0.994313126146368,0.7824291,0.988789048339023,14355.0309494701,0.997886597938144,0.987335193782964,0.7563389,0.977471634578687,10882.6340182085,0.995240549828179,0.988989070714808,0.7563673,0.98034539984412,10887.673229153,0.995893470790378


==> data/onlycat_results/results_p25_k4.csv <==
,num_samples,purity,calinski_harabasz,homogeneity,silhouette,adjusted_rand,time
0,10,0.9199999999999999,10.302899203595995,0.8404454481815831,0.42352653,0.7620256326406734,0.010996150970458984
1,110,0.9463636363636363,89.75524788713194,0.8504244878294402,0.4618334,0.8619009642288425,0.015426790714263916
2,210,0.9452380952380949,178.9551767911177,0.8330145106548373,0.4697927,0.8603935876274337,0.01935802698135376
3,310,0.9416129032258063,253.27216805275128,0.8207028763183656,0.46018195,0.8510404749060312,0.02585536241531372
4,410,0.9458536585365854,341.2967272296113,0.8229905687680251,0.46529374,0.8616228784966271,0.031523823738098145
5,510,0.9496078431372548,435.3861280468371,0.8327870737176077,0.4705916,0.8703492545871854,0.02958810329437256
6,610,0.9481147540983607,507.0546926853839,0.8256895924461404,0.46499616,0.8666202063206908,0.034336626529693604
7,710,0.9520422535211266,587.4277525671027,0.836413713346213,0.46491426,0.8763501032634222,0.03927779197692871
8,810,0.9516049382716052,693.3373741975845,0.8350428624071113,0.4713711,0.8754108868845802,0.0430869460105896
9,910,0.9524725274725272,771.0280416291669,0.8356265094636519,0.4682002,0.8774742317599505,0.04572221040725708
10,1010,0.9484158415841584,847.7778577465358,0.8225156054195552,0.46748424,0.8675948955283259,0.04917783737182617
11,1110,0.9501351351351349,921.114382575859,0.8236770331645241,0.4653501,0.8713710184171901,0.0544944167137146
12,1210,0.9504958677685952,1006.2533216407912,0.8267598387544097,0.46574816,0.8724351149694268,0.05867891311645508
13,1310,0.9521374045801526,1089.3773769973118,0.8309735504604013,0.46574536,0.8764917947223868,0.06450221538543702
14,1410,0.9522695035460993,1178.5903636255705,0.8299762098073368,0.46649486,0.8766965629557932,0.06868164539337158
15,1510,0.9521523178807948,1258.7430154208232,0.8312372801800547,0.46640724,0.876640538230683,0.07235063314437866
16,1610,0.9545962732919255,1364.5825482649493,0.8375610512182053,0.4699174,0.8827182142369894,0.07781716585159301
17,1710,0.9506140350877192,1435.5252805134241,0.825894918110909,0.4673056,0.8727849196616481,0.0841632604598999
18,1810,0.9508011049723757,1506.9036977958644,0.8258199243864872,0.46590227,0.8733421698037367,0.08689020872116089
19,1910,0.9509162303664922,1594.4470308020814,0.8253912894572337,0.46677247,0.8734557903442257,0.09159306287765503
20,2010,0.9537562189054727,1681.736926658122,0.8338161420101258,0.4668266,0.8806584563589561,0.09415262937545776
21,2110,0.9528199052132702,1804.3168308293057,0.8307627154908541,0.47123414,0.8782617910342791,0.09853110313415528
22,2210,0.9529411764705878,1826.2212194271033,0.8313416744314976,0.46453738,0.878602760421688,0.10156623125076295
23,2310,0.9511688311688312,1934.141222737532,0.8254689850094129,0.46690112,0.874091837837099,0.09747568368911744
24,2410,0.952095435684647,2025.8304544736322,0.8284787859833663,0.4681573,0.8764213352697048,0.10235002040863037
25,2510,0.953207171314741,2125.847731915185,0.8315600997153936,0.46933538,0.8792357056521997,0.10539525747299194
26,2610,0.9530268199233716,2154.9215778022844,0.8309213574828014,0.46440092,0.8787596370351466,0.10921186208724976
27,2710,0.952509225092251,2261.976618381751,0.8305081335315021,0.46616372,0.8775597179467916,0.11271131038665771
28,2810,0.9523487544483986,2359.6728387267026,0.8279500515532149,0.46769723,0.8770770822240577,0.11678963899612427
29,2910,0.9532989690721649,2452.5681900454892,0.830608802410079,0.4685307,0.8794938440930705,0.12086026668548584
30,3010,0.9540199335548172,2502.985604797453,0.8327628652069752,0.46575007,0.8812237260533647,0.13207437992095947
31,3110,0.9539710610932476,2603.310128139878,0.8323931804236777,0.4669884,0.8811575316144404,0.1325171709060669
32,3210,0.9540498442367602,2638.9570457319824,0.8333829977192793,0.46339273,0.8812483454778125,0.13587828874588012
33,3310,0.95202416918429,2756.280666016946,0.8275976694493474,0.46626696,0.8762709523261389,0.14673620462417603
34,3410,0.9520527859237535,2858.0445164844164,0.8279332445992461,0.46723428,0.8763461722332432,0.14341390132904053
35,3510,0.9534330484330484,2904.8576070162007,0.8311289039164567,0.46462956,0.8797391745839296,0.14329423904418945
36,3610,0.9531301939058172,3016.6436913574503,0.8298902086045808,0.46698403,0.8789719963168784,0.14754461050033568
37,3710,0.9527628032345014,3124.3014342358333,0.8292783686530582,0.46829194,0.8780944625167434,0.1576428771018982
38,3810,0.9526771653543307,3188.0984452411967,0.8288165274357185,0.466914,0.8779428446149711,0.15767230987548828
39,3910,0.9536317135549872,3262.1092769397874,0.8312158757518375,0.466432,0.8802746399144719,0.1652208924293518
40,4010,0.9525810473815461,3358.664599607898,0.8286364922579565,0.46742672,0.8776231048616152,0.1638914942741394
41,4110,0.9544647201946473,3447.449718970416,0.8338085696072117,0.46745706,0.8823752809578075,0.1696653962135315
42,4210,0.954477434679335,3536.26582045476,0.8337923022052621,0.46772295,0.8824127130529833,0.1728898763656616
43,4310,0.9541531322505803,3636.4442400720704,0.832938159088841,0.468741,0.8815747453020876,0.1764497399330139
44,4410,0.9538095238095238,3684.21413357604,0.8318304598736568,0.4668165,0.8807190001860844,0.17999036312103273
45,4510,0.9536696230598668,3778.7034295443677,0.8313705093393103,0.46743363,0.8804117061312707,0.18462923765182496
46,4610,0.9543600867678957,3858.551203938463,0.8334004817071163,0.4670568,0.8821518627193481,0.18823231458663942
47,4710,0.9535138004246285,3906.6780237174557,0.8309046147061656,0.4654644,0.879991254005477,0.19457870721817017
48,4810,0.9543762993762993,4023.477122804189,0.8333033501442417,0.46686977,0.8821644162351208,0.19622565507888795
49,4910,0.9536863543788188,4063.383159410928,0.8310672397122294,0.46489406,0.8804393878741822,0.20048253536224364


==> data/onlycat_results/results_p4_k2.csv <==
num_samples,adjusted_rand_spectralCAT,silhouette_spectralCAT,homogeneity_spectralCAT,calinski_harabasz_spectralCAT,purity_spectralCAT,adjusted_rand_lca,silhouette_lca,homogeneity_lca,calinski_harabasz_lca,purity_lca,adjusted_rand_k-modes,silhouette_k-modes,homogeneity_k-modes,calinski_harabasz_k-modes,purity_k-modes,adjusted_rand_onlyCat,silhouette_onlyCat,homogeneity_onlyCat,calinski_harabasz_onlyCat,purity_onlyCat
10,-0.0738272921108742,0.49374232,0.0195421264781586,13.4384606312395,0.6,-0.0714285714285714,0.6107734,0.0205706594506933,27.7792577917098,0.6,-0.0738272921108742,0.49374232,0.0195421264781586,13.4384606312395,0.6,-0.0738272921108742,0.49374232,0.0195421264781586,13.4384606312395,0.6
110,0.00600842083825163,0.2824659,0.0112952740511285,31.2587835923989,0.558636363636364,-0.00468388890823357,0.45266134,0.0134244233476292,84.885565719955,0.556818181818182,-0.00107982139844202,0.2739101,0.00593248712988724,27.1185584487529,0.561818181818182,0.00893226846742902,0.282333,0.0136360692983779,31.3571030978995,0.560909090909091
210,0.0515478821587092,0.2734623,0.0400150032161375,51.4754574413045,0.618333333333333,0.033522157570607,0.49520797,0.0337049202890991,210.773071578788,0.597142857142857,0.124609207794033,0.27637687,0.0946492327613504,52.0712601676936,0.679285714285714,0.0822504241078959,0.2692892,0.065664370090734,51.1646389493145,0.647142857142857
310,0.000801697002619219,0.22808318,0.00434086291441861,50.1730866378571,0.528709677419355,0.0232232594650909,0.3547237,0.0904765734232838,79.3041832968608,0.579838709677419,0.0242067083979942,0.27145272,0.0190012909435633,73.5239003806931,0.58241935483871,0.0706129711963811,0.26947045,0.0573083380725177,80.3322908857562,0.635645161290322
410,0.0298665394349736,0.22394888,0.0475240267655089,69.9705538879472,0.589878048780488,0.00587555577841971,0.28491107,0.0245933320842569,51.6780299637338,0.545853658536585,0.00392976679952515,0.25430718,0.00463948642272418,81.7582636189586,0.534146341463415,0.0142723847366613,0.27160397,0.0130816663633416,91.4779056727939,0.560975609756098
510,0.00435009848137457,0.20371214,0.00468300483191287,61.8759094272856,0.536764705882353,0.0833732590790709,0.47202104,0.0614828307993828,490.370813106251,0.645882352941176,0.15388438033123,0.28913808,0.115556714899425,142.613320489251,0.697156862745098,0.153465995838726,0.28880972,0.115194622124693,142.499632851184,0.696862745098039
610,0.00639978869988791,0.23255274,0.00630216385558264,89.5328336374368,0.545,0.047345467337482,0.37599808,0.0886665422997659,255.153643747909,0.610491803278688,0.135640906302436,0.28295058,0.10086457738166,164.500663191677,0.684098360655738,0.0995490161334812,0.27460283,0.0814943771745085,166.407662128474,0.658688524590164
710,0.00688359849028293,0.23199192,0.00595991514345825,102.66173198342,0.545281690140845,0.0151664849323916,0.32066503,0.0846361094843762,152.267964680832,0.561619718309859,0.0481410942148171,0.25110388,0.0360238015003166,137.436623569651,0.609507042253521,0.148165689426735,0.2600375,0.110766983233424,154.485655525392,0.693169014084507
810,-0.00117595558054377,0.22592445,4.55371584797383E-05,113.947209182976,0.506172839506173,0.023312467613434,0.35445693,0.0914780620707019,238.526488641744,0.577283950617284,0.137742730099037,0.26238924,0.102583209338234,180.509086329548,0.686172839506173,0.107905897248479,0.2542293,0.0835739660000555,176.985806840359,0.665061728395062
910,0.0155504140099582,0.19769569,0.0114175780357955,101.480879100317,0.563846153846154,0.0380227237408,0.49084696,0.0344010812063116,883.616994138359,0.597637362637363,0.108146215903177,0.26015368,0.0811240237912492,199.821826897314,0.665164835164835,0.112472655482975,0.2592001,0.0850722410644241,200.030248039444,0.668406593406593
1010,-0.000740211049680011,0.19579342,0.00163655662250098,128.704422605415,0.526138613861386,-0.00049858276444863,0.28682724,0.115114150318464,131.40613980367,0.525792079207921,0.142708406425317,0.26034173,0.106820263759475,219.210383198502,0.686732673267327,0.125690135716024,0.25265938,0.0967457125903037,215.41850735058,0.677871287128713
1110,0.00223342037266792,0.18586986,0.00643007399750316,125.909414490328,0.529279279279279,0.0411714605515393,0.36540025,0.0885886505469816,373.02638445002,0.603198198198198,0.135071697388954,0.2683952,0.099886440438142,262.909758135431,0.684189189189189,0.115611829124672,0.26502442,0.0864585436763909,260.518804862129,0.670450450450451
1210,0.00135812461125911,0.1983995,0.00186577351152572,130.634284942934,0.523099173553719,0.0965145060054451,0.4483362,0.0930321353780893,971.993889222165,0.655826446280992,0.154317748130203,0.2871778,0.114724920607125,340.858881407585,0.696859504132231,0.154317748130203,0.2871778,0.114724920607125,340.858881407585,0.696859504132231
1310,0.00068973150037034,0.2162724,0.00106099059770231,169.619608804376,0.518893129770993,0.115668692313755,0.44766855,0.108063070953726,1015.24804001332,0.670496183206107,0.140513499186074,0.28846392,0.104421074866016,363.04071580432,0.687862595419847,0.140513499186074,0.28846392,0.104421074866016,363.04071580432,0.687862595419847
1410,-0.000595552725846063,0.19772832,2.899302343239E-05,173.854448466034,0.503900709219858,0.00788250583324131,0.28692955,0.073391607345913,198.393169403168,0.541524822695036,0.125830206801237,0.26326635,0.0932839299402718,312.289868494997,0.677730496453901,0.124376024019063,0.26321262,0.0921639742508512,312.357009725403,0.67677304964539
1510,0.00302289021932398,0.23171926,0.00267613113053216,223.072450943289,0.530099337748345,0.0247646557342157,0.3561946,0.0889336130599567,475.421725058075,0.578907284768212,0.146958093196393,0.27088463,0.10922989988973,367.545226473709,0.692019867549669,0.146958093196393,0.27088463,0.10922989988973,367.545226473709,0.692019867549669
1610,-0.000109889108933361,0.19768253,0.000310783707032961,188.71476537079,0.509844720496894,0.0743907520042594,0.44301453,0.0650644335775295,1195.62013419384,0.635714285714286,0.0561804541863278,0.2550208,0.0413248571816069,320.662553806561,0.618447204968944,0.133960495674768,0.24894269,0.100824129918592,336.109877532616,0.683354037267081
1710,0.00412805767110383,0.1975939,0.00363137139654918,194.225685458884,0.533538011695906,0.0812502494551762,0.44951853,0.0713293317959372,1356.84262767925,0.642836257309941,0.132610967128964,0.27637005,0.0983017385969834,428.162544286232,0.682426900584795,0.132610967128964,0.27637005,0.0983017385969834,428.162544286232,0.682426900584795
1810,0.0067711432705976,0.21932451,0.00525490554159393,241.006632364331,0.542513812154696,0.0258275877750102,0.50068843,0.0190796105979731,1824.15561916819,0.581187845303867,0.116015900190536,0.2534778,0.085864891047351,361.659301638499,0.670662983425414,0.114169428113575,0.25298482,0.0846633792676938,361.068830191818,0.669171270718232
1910,-0.000348270282566469,0.21257405,0.000125912824220576,245.154394077562,0.502931937172775,0.103138752201232,0.44544655,0.0836737854536289,1498.14375045013,0.660916230366492,0.129448702087566,0.26459128,0.0959247158450643,426.245871735072,0.679450261780105,0.133862877963568,0.26577455,0.0992153402657603,430.774970589865,0.683246073298429
2010,0.000210847679655585,0.19515191,0.000539728320118772,229.898747989127,0.510621890547264,0.116589277132266,0.45494777,0.0930419908633777,1701.78754946736,0.670995024875622,0.159542577386367,0.27359787,0.119098277375658,500.533536323809,0.699975124378109,0.159542577386367,0.27359787,0.119098277375658,500.533536323809,0.699975124378109
2110,-0.000305015543436419,0.19792144,0.000159266350409174,246.280518608725,0.505734597156398,0.0308896465956525,0.38784876,0.0683481420910383,840.411147260254,0.588222748815166,0.148170462445282,0.26989493,0.110060947501171,497.075128070375,0.692725118483412,0.127442854534578,0.26877418,0.0943304512178798,496.070605469348,0.678767772511848
2210,-0.000116545186084249,0.20382056,0.000317152338900642,256.750875086332,0.515384615384615,0.116682736156946,0.46671104,0.088233246365488,2089.17067685897,0.6710407239819,0.141341722649371,0.2859565,0.105014736055221,607.850256913732,0.688235294117647,0.128747128389734,0.27926335,0.0974440541985726,595.136714072787,0.679638009049774
2310,0.0113134568593874,0.23268704,0.00849463212051611,341.231053518985,0.554155844155844,0.0611544883467567,0.40115994,0.084608986510394,1165.3525877482,0.622770562770563,0.131270633656497,0.26855916,0.097318126781456,538.967092546871,0.681406926406927,0.130429611511561,0.26807374,0.0967175022519551,538.228378041958,0.680779220779221
2410,0.00972337843537675,0.23508322,0.00731573494693602,353.280273398148,0.550331950207469,0.00373778404189803,0.27954277,0.0812868582274445,257.072680480968,0.530954356846473,0.129987295389104,0.2575221,0.0965336662681008,502.606501421543,0.68051867219917,0.0851711273796794,0.24105506,0.0747336228432717,478.977333046728,0.646161825726141
2510,0.000393314340556518,0.21446273,0.000562656629124108,325.321651983794,0.513585657370518,0.0781696559840306,0.45488873,0.0581616681919162,2109.92728150226,0.640119521912351,0.120705174551589,0.26050416,0.0892282500492996,543.602002036632,0.673964143426295,0.120016581857377,0.26015887,0.0887235070601275,542.947946600686,0.673446215139442
2610,0.00444429391821815,0.22013359,0.00348288540011592,359.208594422801,0.534176245210728,0.0654150189937868,0.42536682,0.0703755781115314,1632.84644108103,0.628180076628352,0.120027411522528,0.2665842,0.0886119418759192,597.86113085687,0.673467432950191,0.120027411522528,0.2665842,0.0886119418759192,597.86113085687,0.673467432950191
2710,2.696397971203E-05,0.23576014,0.000285095333090191,420.998662839142,0.509520295202952,0.0434723956685054,0.39044994,0.0815299912432435,1144.05452184199,0.603431734317343,0.130825849392575,0.25601092,0.0969725176385298,554.01174479516,0.681070110701107,0.130825849392575,0.25601092,0.0969725176385298,554.01174479516,0.681070110701107
2810,0.000661839648316501,0.21101323,0.000734392570740064,353.530982190793,0.515800711743772,0.0737412119468155,0.44213158,0.067032703304324,2050.71301661798,0.636032028469751,0.131323491590703,0.26142636,0.0971743974313276,612.19050330967,0.681405693950178,0.108862362331664,0.25954542,0.0803104308474748,610.326954782609,0.66517793594306
2910,0.00580310851553541,0.23306891,0.00446014276536523,418.521782663557,0.538384879725086,0.0880768905989789,0.45232004,0.0687829233167665,2405.62866964441,0.648539518900344,0.117299491039723,0.26792765,0.0866397222815171,672.308658376831,0.671460481099656,0.117299491039723,0.26792765,0.0866397222815171,672.308658376831,0.671460481099656


==> data/onlycat_results/results_p4_k4.csv <==
num_samples,adjusted_rand_spectralCAT,silhouette_spectralCAT,homogeneity_spectralCAT,calinski_harabasz_spectralCAT,purity_spectralCAT,adjusted_rand_lca,silhouette_lca,homogeneity_lca,calinski_harabasz_lca,purity_lca,adjusted_rand_k-modes,silhouette_k-modes,homogeneity_k-modes,calinski_harabasz_k-modes,purity_k-modes,adjusted_rand_onlyCat,silhouette_onlyCat,homogeneity_onlyCat,calinski_harabasz_onlyCat,purity_onlyCat
10,0.350268073331027,0.26341742,0.635328044543669,3.69980103543386,0.795,0.230423728813559,0.4548884,0.542032604603705,7.18840588908599,0.705,0.264979591836735,0.2031002,0.611133111243676,3.73088565622993,0.795,0.351186440677966,0.28384846,0.638432788623828,4.96841490252971,0.795
110,0.206120161974325,0.13333862,0.259577099969036,13.3676571987847,0.514090909090909,0.45258671540983,0.3470092,0.44346995194178,46.157432383507,0.757272727272727,0.518588617839502,0.24775198,0.510055444234102,27.8511655075543,0.796363636363636,0.53780813311076,0.25723577,0.524167249189944,29.153041162047,0.800454545454546
210,0.14972403361788,0.107507065,0.170347370841312,18.2769659656996,0.446428571428571,0.387826844777402,0.3196991,0.45796148218026,74.5464453084259,0.723095238095238,0.483732371242311,0.24757266,0.472503078328357,50.5517858247261,0.772142857142857,0.512013221075682,0.25524303,0.489234875795393,52.2424763031537,0.786190476190476
310,0.204340548582987,0.1147603,0.226979127641235,27.83035691601,0.470322580645161,0.502520646974829,0.3244694,0.475543603358743,130.907248449687,0.783387096774193,0.528643031682405,0.242663,0.523886377560093,74.3107798587799,0.793870967741935,0.591325658417045,0.24812837,0.560266938335763,75.8969666116593,0.825967741935484
410,0.197349353450472,0.12023395,0.222838586087906,36.9404480398071,0.454878048780488,0.619598293641781,0.33346152,0.592669900439204,162.322924867619,0.840731707317073,0.56494163888438,0.24232742,0.569791001692517,98.003554385137,0.807073170731707,0.608885348585196,0.24557857,0.57573275549353,100.039216863381,0.833536585365854
510,0.161197508991103,0.10298692,0.171714742651468,36.9846376306199,0.443725490196078,0.579851606523013,0.31241694,0.56016624756482,197.902551238656,0.818823529411765,0.551655109702351,0.23328622,0.536903848230285,111.384333561954,0.805392156862745,0.659591735188979,0.24039575,0.606662020960432,113.409079271216,0.857745098039216
610,0.205145868004465,0.11178231,0.216763107629528,52.8377138633683,0.449836065573771,0.529240401553484,0.33491284,0.493787616700161,252.212560906799,0.795,0.53124037241453,0.24023819,0.509619554699404,143.371225821625,0.797049180327869,0.51216192746902,0.24752645,0.482286624612282,147.360947387048,0.78483606557377
710,0.213807526741627,0.113638125,0.223223175895272,61.0065997396015,0.473802816901408,0.602762190590814,0.34677902,0.550661002598596,309.682401407727,0.831267605633803,0.533862895980334,0.25110212,0.516590407240095,180.241555498997,0.791408450704225,0.561029118731018,0.25782275,0.522507548148345,184.938337372095,0.809366197183099
810,0.199551929337128,0.11633034,0.206062711942204,71.1081490160985,0.458765432098765,0.579656802497617,0.32376966,0.532257234029275,347.442931476454,0.820864197530864,0.493602956604155,0.24666789,0.480248892768,203.17397398149,0.772222222222222,0.52677280611225,0.2507092,0.483965446132271,204.924751406205,0.79320987654321
910,0.210139790079682,0.117896914,0.223215733926671,78.0004749916689,0.40945054945055,0.591647764905871,0.34315762,0.548662882125167,437.207267216039,0.826043956043956,0.537894843835848,0.26560912,0.512751952348878,250.912021647771,0.797472527472528,0.59133510972405,0.26868623,0.548247700499164,254.603884412781,0.825824175824176
1010,0.217556131900298,0.11869675,0.236570486063003,83.1958560579643,0.457623762376238,0.587487114802583,0.34827977,0.538642226203611,430.167647043999,0.82529702970297,0.574584546757246,0.25357908,0.537633244565679,258.241238774323,0.819455445544555,0.576600311644204,0.257794,0.527208233359884,261.418416501709,0.819009900990099
1110,0.197925368281275,0.10470532,0.215097672475183,94.3587201569574,0.45018018018018,0.608503548056325,0.33568054,0.561862042656885,449.638215806334,0.834414414414414,0.533223702211005,0.24288921,0.513326250219845,266.943735474126,0.793738738738739,0.597298598000085,0.24741895,0.555851846890675,272.115888131796,0.828063063063063
1210,0.199556161353928,0.1100268,0.21757540279093,93.6353390729762,0.446776859504132,0.59449938094324,0.3262803,0.543447460708849,488.108960811227,0.828801652892562,0.503021744605483,0.23694456,0.488534612248821,269.437551057956,0.778760330578512,0.585388084169561,0.24401805,0.536343610579852,277.647125857323,0.823842975206612
1310,0.210146697488782,0.117186226,0.221784711401163,108.368589412491,0.455839694656489,0.61318752655085,0.35860804,0.557049565168094,608.672745532798,0.83736641221374,0.537206912711942,0.26614708,0.51775502908363,362.495809286051,0.795229007633588,0.59036277519785,0.2719633,0.539889036696641,369.163813360573,0.825648854961832
1410,0.217785795951602,0.112615585,0.227645016575839,116.969949701532,0.456276595744681,0.582552641316557,0.32768574,0.5351495361408,600.581572946496,0.82258865248227,0.529560173807447,0.24331756,0.509521032329601,332.548852286849,0.794219858156028,0.576022572954552,0.24759758,0.527915546459115,335.772353460936,0.818652482269503
1510,0.217677416132258,0.12241723,0.23033410296272,127.938907300605,0.456192052980132,0.618994804217082,0.33599085,0.564813859251519,671.659306751951,0.839337748344371,0.572313326178011,0.25664592,0.540665830080955,391.330841066306,0.814139072847682,0.579251748178116,0.26012984,0.532057237579979,397.263554169928,0.819966887417219
1610,0.213822495632504,0.11667091,0.222283353993138,128.049886167277,0.464751552795031,0.605089525274662,0.32586145,0.55238339895586,703.955966395813,0.833012422360249,0.532619253270458,0.24552608,0.515749516773479,389.38070566306,0.792950310559006,0.583569516204009,0.2504913,0.536296776354179,395.816860345587,0.821273291925466
1710,0.201129836518843,0.10795085,0.207973943156937,138.921584371321,0.436140350877193,0.599951095254761,0.3439288,0.546038593683665,787.229106294866,0.830321637426901,0.54508951758161,0.25885877,0.520525774970619,447.262187041249,0.80187134502924,0.597832864465363,0.26200882,0.545563248704623,449.57304915568,0.828859649122807
1810,0.224037804205978,0.11229634,0.234552697334819,143.483542653512,0.46,0.614894528537122,0.34558666,0.563375254288824,768.191720857306,0.837983425414365,0.572628724727347,0.25496858,0.537943387945004,458.182828845082,0.815303867403315,0.601915906719048,0.25851125,0.550521641486649,464.966198053199,0.831049723756906
1910,0.227746832406063,0.11007655,0.233882198476413,162.611325233812,0.44303664921466,0.622407982356791,0.3381036,0.567374764127464,854.198551993124,0.841623036649215,0.562706288567609,0.257139,0.531488252814342,497.002818003213,0.81130890052356,0.600488231395276,0.2595935,0.548728785607489,500.122055384696,0.830392670157068
2010,0.238605582020197,0.112158075,0.253970141753591,169.01100315957,0.456666666666667,0.609044032168406,0.33911118,0.555404352733575,832.165481970103,0.834676616915423,0.51006354706149,0.24227643,0.498652495838648,483.338812690774,0.780049751243781,0.602021203342867,0.24835539,0.551423091132685,491.940795833082,0.831069651741294
2110,0.219859436681853,0.11063655,0.224799309511891,165.094472169071,0.450331753554502,0.588673924662575,0.32882467,0.535466125572907,885.341279232136,0.824691943127962,0.521349051355979,0.24035084,0.497884323702999,494.174955272553,0.790142180094787,0.588848602145995,0.24689627,0.533906825644701,503.13738577391,0.825260663507109
2210,0.215316966102786,0.11524522,0.222228330110299,173.609740840159,0.457081447963801,0.625337461229842,0.33207792,0.567875245252772,879.877016339497,0.84262443438914,0.553737390067257,0.23517609,0.517855882360884,501.767369182752,0.803257918552036,0.601937474329455,0.24276872,0.546986209002756,514.064813084645,0.831561085972851
2310,0.237736692838667,0.113158,0.244758002630432,191.050522342714,0.474848484848485,0.62106989569701,0.33626947,0.563380181520731,1034.59096829415,0.841017316017316,0.553348973412337,0.25265765,0.524910606035786,582.345156337431,0.805692640692641,0.604242488688651,0.25691786,0.549919825671239,589.570787821794,0.832532467532468
2410,0.218846964212102,0.11180798,0.225865178649746,200.897754651206,0.459813278008299,0.607091176879427,0.33675793,0.552491814108488,983.632680278544,0.833319502074689,0.56202515073162,0.24224655,0.532207126048197,571.046472929137,0.808651452282158,0.60412269072367,0.2466836,0.550134956309629,576.39409049868,0.831908713692946
2510,0.205047947662359,0.11075215,0.207156471856971,197.101270147943,0.445219123505976,0.593763118838878,0.33444935,0.546870657582626,1009.6200392648,0.827290836653387,0.54415962795985,0.2424037,0.514311052561313,586.372001304488,0.800856573705179,0.592717768360125,0.24614005,0.541170605272731,592.735849658092,0.826852589641434
2610,0.216012295399033,0.10876236,0.218810344105962,206.13235100988,0.454712643678161,0.607013388649491,0.3415669,0.552485949232558,1094.40335540806,0.833659003831418,0.543859055792719,0.2507367,0.517590566572532,653.27239622208,0.798467432950192,0.595678341093416,0.25488642,0.542709839619173,660.303415809122,0.828103448275862
2710,0.211239994876329,0.10610521,0.220680346157588,213.061535415626,0.450221402214022,0.613829862265736,0.33768684,0.559474230315033,1099.53848218113,0.836457564575646,0.551088062630125,0.23811969,0.523623728717901,627.790260952654,0.799243542435425,0.60744493248365,0.24479644,0.556760278944072,644.237032175556,0.833173431734318
2810,0.213686658461352,0.1056425,0.223578440688528,216.705270548116,0.434181494661922,0.597492503443154,0.3321672,0.543555578126208,1203.79933944391,0.829306049822064,0.516269236036343,0.2458584,0.499131410642875,670.288656213124,0.783576512455516,0.584580614575582,0.24976118,0.536757342385489,680.910932237876,0.822402135231317
2910,0.237813968270597,0.11902873,0.246417808181752,235.577446488557,0.47180412371134,0.614486347328771,0.33010346,0.562532080421326,1277.14957321614,0.837096219931272,0.505645367634265,0.24524944,0.493192222093566,698.779419355717,0.776357388316151,0.60376724513513,0.2516591,0.552647401712344,713.888491502455,0.831649484536083


==> data/onlycat_results/time_p1_k2.csv <==
,num_samples,onlyCat,k-modes,lca,spectralCAT
0,10,0.008575689792633057,0.010406255722045898,0.01373448371887207,0.009764957427978515
1,110,0.013381695747375489,0.07230533361434936,0.018592572212219237,0.02076195478439331
2,210,0.01595923900604248,0.10919728279113769,0.01870272159576416,0.02228912115097046
3,310,0.020164525508880614,0.15417665243148804,0.018306660652160644,0.029502296447753908
4,410,0.02275902032852173,0.19436352252960204,0.01747809648513794,0.041588211059570314
5,510,0.024500942230224608,0.2577220320701599,0.020005035400390624,0.054018235206604
6,610,0.02848285436630249,0.2796758770942688,0.01758178472518921,0.07245198488235474
7,710,0.031589972972869876,0.32434879541397094,0.01915733814239502,0.09048141241073608
8,810,0.036099231243133544,0.4106928586959839,0.01948518753051758,0.1174540400505066
9,910,0.039949345588684085,0.46939826011657715,0.026005923748016357,0.14479351043701172
10,1010,0.04227895736694336,0.4535704255104065,0.022675907611846922,0.17109559774398803
11,1110,0.04566572904586792,0.6017102599143982,0.026573586463928222,0.1799732804298401
12,1210,0.04937468767166138,0.5957557320594787,0.02357337474822998,0.22700717449188232
13,1310,0.0560914158821106,0.6693791508674621,0.02439408302307129,0.2731925368309021
14,1410,0.057226157188415526,0.781943142414093,0.024719083309173585,0.30965391397476194
15,1510,0.0604217529296875,0.670163345336914,0.026355814933776856,0.3669210195541382
16,1610,0.0647167444229126,0.7967292070388794,0.02534557580947876,0.42289904356002805
17,1710,0.06880979537963867,0.8426555752754211,0.026324188709259032,0.49797568321228025
18,1810,0.07392942905426025,0.9887803554534912,0.025237953662872313,0.5690955281257629
19,1910,0.07626372575759888,0.9440835356712342,0.02571399211883545,0.6294031500816345
20,2010,0.08052783012390137,0.8946873307228088,0.027982938289642333,0.7094225645065307
21,2110,0.08387676477432252,1.0350576043128967,0.045728754997253415,0.7853071570396424
22,2210,0.08750483989715577,0.9803493022918701,0.043811047077178956,0.8623147964477539
23,2310,0.09017825126647949,1.2584779739379883,0.03870986700057984,0.9476512789726257
24,2410,0.09360394477844239,1.2110771536827087,0.044302403926849365,1.0185800433158874
25,2510,0.09728747606277466,1.106092596054077,0.03867195844650269,1.113209843635559
26,2610,0.10170559883117676,1.3056175708770752,0.03920822143554688,1.2154832482337952
27,2710,0.10685075521469116,1.1887179255485534,0.038021397590637204,1.3132415294647217
28,2810,0.10816776752471924,1.2430569887161256,0.03472299575805664,1.4173500895500184
29,2910,0.11390281915664673,1.460305631160736,0.03551301956176758,1.5123671650886537


==> data/onlycat_results/time_p1_k4.csv <==
num_samples,onlyCat,k-modes,lca,spectralCAT
10,0.0119797229766846,0.0164960503578186,0.0130255818367004,0.0123953700065613
110,0.0163464188575745,0.139585411548615,0.0262349843978882,0.0229207634925842
210,0.0199212312698364,0.217371881008148,0.029328465461731,0.0305024147033691
310,0.0238723039627075,0.301273679733276,0.0596255660057068,0.0406882047653198
410,0.0273642063140869,0.27435781955719,0.0283086895942688,0.05048748254776
510,0.0295694470405579,0.539041948318481,0.0231645941734314,0.069371771812439
610,0.0334139347076416,0.481496059894562,0.0188269019126892,0.0862149119377136
710,0.0369805693626404,0.659160506725311,0.0408026695251465,0.106211066246033
810,0.0413058161735535,0.801081919670105,0.192816495895386,0.137574076652527
910,0.0451223611831665,1.02619193792343,0.0209948658943176,0.155380892753601
1010,0.0483143329620361,1.00395140647888,0.0215502858161926,0.187937080860138
1110,0.0544708490371704,0.954149317741394,0.0329906702041626,0.223103821277618
1210,0.0586602568626404,1.03425393104553,0.045850419998169,0.23814092874527
1310,0.0638948798179626,1.16065834760666,0.0302230477333069,0.292406475543976
1410,0.0705767512321472,1.13563907146454,0.0322818994522095,0.337061548233032
1510,0.0709325551986694,1.44719605445862,0.0290003776550293,0.389567184448242
1610,0.0761571884155274,1.27357840538025,0.0341999053955078,0.467124843597412
1710,0.0794811844825745,1.59401752948761,0.0367296099662781,0.511725878715515
1810,0.0827791213989258,1.6877284526825,0.0328185200691223,0.548931014537811
1910,0.088502037525177,1.86755789518356,0.0796407341957092,0.682771360874176
2010,0.0917389273643494,1.85960983037949,0.0293276309967041,0.759907341003418
2110,0.0956551551818848,1.95536303520203,0.04242342710495,0.790114915370941
2210,0.0991719722747803,2.07440546751022,0.0393496990203857,0.876296412944794
2310,0.100929951667786,1.97103817462921,0.0442582130432129,0.997520470619202
2410,0.104342484474182,2.04601141214371,0.0467343330383301,0.988373363018036
2510,0.107136690616608,2.00634260177612,0.0385446548461914,1.05439058542252
2610,0.110201871395111,2.22249367237091,0.0378538370132446,1.15548919439316
2710,0.116475343704224,2.34188938140869,0.0468191266059876,1.32139623165131
2810,0.118559312820435,2.58620108366013,0.0466338634490967,1.4033723950386
2910,0.123958432674408,2.50954791307449,0.0399032711982727,1.45002197027206


==> data/onlycat_results/time_p4_k2.csv <==
num_samples,onlyCat,k-modes,lca,spectralCAT
10,0.00807372331619263,0.0101654887199402,0.0162719249725342,0.00904093980789185
110,0.0123728513717651,0.0691155433654785,0.738900935649872,0.0186645150184631
210,0.0159820914268494,0.126425790786743,0.767581987380982,0.0295616507530212
310,0.0201825380325317,0.193261539936066,0.785643303394318,0.0414554953575134
410,0.0234225034713745,0.233045923709869,0.835998296737671,0.042999005317688
510,0.0249116182327271,0.314149558544159,0.850396418571472,0.0613671064376831
610,0.0287225842475891,0.326614284515381,0.457693111896515,0.0774521589279175
710,0.0325035691261292,0.407948577404022,0.9317622423172,0.0955270051956177
810,0.0377634048461914,0.490764272212982,0.934725630283356,0.121327936649323
910,0.040593421459198,0.415716409683228,0.980075800418854,0.153532707691193
1010,0.0429248809814453,0.516860926151276,0.778027880191803,0.184155261516571
1110,0.0487676620483398,0.670406997203827,1.04545524120331,0.214937937259674
1210,0.0523624420166016,0.647278678417206,0.960185396671295,0.234017264842987
1310,0.0555223107337952,0.748246920108795,0.867073667049408,0.279175209999084
1410,0.058366060256958,0.733971881866455,1.11832728385925,0.309001159667969
1510,0.0624569535255432,0.801318907737732,1.14476068019867,0.383920288085938
1610,0.0690589308738709,0.984602129459381,1.17684800624847,0.45513311624527
1710,0.0693032383918762,0.959859931468964,1.19685674905777,0.52553436756134
1810,0.0754168033599854,1.20165865421295,1.22405539751053,0.596496415138245
1910,0.082570481300354,0.917909848690033,1.25103169679642,0.676358258724213
2010,0.085225260257721,1.05532516241074,1.27687623500824,0.752703297138214
2110,0.0899339556694031,0.994395756721497,1.54076510667801,0.829149663448334
2210,0.0897295951843262,1.1793626666069,0.752576351165772,0.91042240858078
2310,0.0959617376327515,1.21631853580475,1.88240740299225,0.994856858253479
2410,0.0948266267776489,1.4955573797226,1.5190851688385,1.08271423578262
2510,0.0983036637306213,1.2329242348671,1.49793572425842,1.17030000686646
2610,0.107589507102966,1.28286411762238,1.63783098459244,1.27514892816544
2710,0.109882187843323,1.44939677715302,1.58020899295807,1.37351493835449
2810,0.109245538711548,1.71424490213394,2.00251524448395,1.46756662130356
2910,0.116030251979828,1.51014440059662,2.14446943998337,1.57740939855576


==> data/onlycat_results/time_p4_k4.csv <==
num_samples,onlyCat,k-modes,lca,spectralCAT
10,0.011548125743866,0.0127054572105408,0.0126882314682007,0.0123873353004456
110,0.0165583491325378,0.141005289554596,0.427516829967499,0.0229153633117676
210,0.0211158752441406,0.259586310386658,0.599702835083008,0.0299084544181824
310,0.0257343530654907,0.323991167545319,0.375204765796661,0.0410118818283081
410,0.028590714931488,0.498463559150696,0.115432262420654,0.0537035584449768
510,0.0300647258758545,0.620794820785523,0.127922689914703,0.0705118179321289
610,0.0361841082572937,0.61765376329422,0.0937113285064697,0.0872913360595703
710,0.0401575684547424,0.614005637168884,0.0765018105506897,0.100693571567535
810,0.0457560658454895,0.761950600147247,0.136380708217621,0.136985385417938
910,0.048611843585968,0.891880512237549,0.0749178171157837,0.162214350700378
1010,0.0553002119064331,1.08917384147644,0.133100032806396,0.203592550754547
1110,0.0607416987419128,1.03420709371567,0.12343966960907,0.228153491020203
1210,0.0627833962440491,1.35481624603271,0.123780453205109,0.253773128986359
1310,0.0671664476394653,1.40162326097488,0.0903014540672302,0.301482915878296
1410,0.0747215986251831,1.5346006155014,0.168324244022369,0.330501687526703
1510,0.0811066746711731,1.61520742177963,0.110653305053711,0.425118029117584
1610,0.0961696863174439,2.20568978786469,0.123783624172211,0.650442636013031
1710,0.0924842238426209,1.84609661102295,0.167384076118469,0.61178480386734
1810,0.0933185577392578,2.18294122219086,0.122281301021576,0.635338521003723
1910,0.0955411195755005,2.02451392412186,0.129282605648041,0.704524028301239
2010,0.098888111114502,1.8956627368927,0.116762471199036,0.785600340366364
2110,0.102250623703003,2.2824947476387,0.160168099403381,0.862068712711334
2210,0.106384468078613,2.8089793920517,0.12338240146637,0.947952854633331
2310,0.106213021278381,2.47313303947449,0.127913546562195,1.02503074407578
2410,0.107269370555878,1.91582916975021,0.148694336414337,1.12289063930511
2510,0.110976541042328,2.67108244895935,0.14445538520813,1.20865054130554
2610,0.115684866905212,2.22633228302002,0.128524518013001,1.34438514709473
2710,0.122493517398834,3.08926507234573,0.128005063533783,1.42378492355347
2810,0.122209811210632,2.8341578245163,0.134565484523773,1.51222804784775
2910,0.123928308486938,3.31118676662445,0.159006536006928,1.61938060522079


==> data/vary_noise/scores_p1_k2.csv <==
sigma,k-prototypes_purity,lca_purity,spectralCAT_purity,famd_purity,onlyCat_purity,spectral_l0_purity,spectral_l10_purity,spectral_l50_purity,spectral_l100_purity,spectral_l1000_purity,spectral_l166_purity,k-prototypes_calinski_harabasz,lca_calinski_harabasz,spectralCAT_calinski_harabasz,famd_calinski_harabasz,onlyCat_calinski_harabasz,spectral lambda=0 kernel=preset_calinski_harabasz,spectral lambda=10 kernel=preset_calinski_harabasz,spectral lambda=50 kernel=preset_calinski_harabasz,spectral lambda=100 kernel=preset_calinski_harabasz,spectral lambda=1000 kernel=preset_calinski_harabasz,spectral lambda=166.66666666666666 kernel=preset_calinski_harabasz,k-prototypes_homogeneity,lca_homogeneity,spectralCAT_homogeneity,famd_homogeneity,onlyCat_homogeneity,spectral lambda=0 kernel=preset_homogeneity,spectral lambda=10 kernel=preset_homogeneity,spectral lambda=50 kernel=preset_homogeneity,spectral lambda=100 kernel=preset_homogeneity,spectral lambda=1000 kernel=preset_homogeneity,spectral lambda=166.66666666666666 kernel=preset_homogeneity,k-prototypes_silhouette,lca_silhouette,spectralCAT_silhouette,famd_silhouette,onlyCat_silhouette,spectral lambda=0 kernel=preset_silhouette,spectral lambda=10 kernel=preset_silhouette,spectral lambda=50 kernel=preset_silhouette,spectral lambda=100 kernel=preset_silhouette,spectral lambda=1000 kernel=preset_silhouette,spectral lambda=166.66666666666666 kernel=preset_silhouette,k-prototypes_adjusted_rand,lca_adjusted_rand,spectralCAT_adjusted_rand,famd_adjusted_rand,onlyCat_adjusted_rand,spectral lambda=0 kernel=preset_adjusted_rand,spectral lambda=10 kernel=preset_adjusted_rand,spectral lambda=50 kernel=preset_adjusted_rand,spectral lambda=100 kernel=preset_adjusted_rand,spectral lambda=1000 kernel=preset_adjusted_rand,spectral lambda=166.66666666666666 kernel=preset_adjusted_rand,k-prototypes_time,lca_time,spectralCAT_time,famd_time,onlyCat_time,spectral lambda=0 kernel=preset_time,spectral lambda=10 kernel=preset_time,spectral lambda=50 kernel=preset_time,spectral lambda=100 kernel=preset_time,spectral lambda=1000 kernel=preset_time,spectral lambda=166.66666666666666 kernel=preset_time
0,1,1,1,0.99918,0.97204,1,1,1,1,0.97204,0.99972,15013.0526130901,23267.8527221589,15013.0526130901,15132.447229882,10349.0537898597,15013.0526130901,15013.0526130901,15013.0526130901,15013.0526130901,10349.0537898597,15048.2610869797,1,1,1,0.991811728817702,0.818768890605418,1,1,1,1,0.818768890605418,0.997297904124243,0.8672843,0.89377534,0.8672843,0.86756426,0.8394087,0.8672843,0.8672843,0.8672843,0.8672843,0.8394087,0.8673765,1,1,1,0.996723682785389,0.891432681043461,1,1,1,1,0.891432681043461,0.998880800460178,0.313882250785828,0.0107731342315674,0.654592447280884,0.118365612030029,0.0737837314605713,0.176899738311768,0.211527533531189,0.212042093276978,0.238940119743347,0.214458694458008,0.227443413734436
0.205128205128205,0.99998,1,0.9765,0.99316,0.97318,0.99948,0.9997,1,0.99994,0.97318,0.9988,6815.31736751542,12425.7091427994,7319.10120172312,7125.45135933974,7393.46627855098,6713.61534614803,6754.79306047324,6814.21576535376,6820.29971984986,7393.46627855098,6944.8513619973,0.999790101141531,1,0.841628109004438,0.942715290107956,0.822994220758958,0.994793575661109,0.996880543489698,1,0.99937385239922,0.822994220758958,0.988116566367456,0.756046,0.8175662,0.76113564,0.7597337,0.76190645,0.75483507,0.75534827,0.75602967,0.7561131,0.76190645,0.75757617,0.999919999843206,1,0.908314420658927,0.972826405005125,0.895592572640974,0.997920799701677,0.998799999227714,1,0.999760159799992,0.895592572640974,0.995203840695553,0.314881029129028,0.0114624547958374,0.665658416748047,0.116978583335876,0.0854533195495606,0.187696523666382,0.237318425178528,0.227844014167786,0.231154890060425,0.247858581542969,0.249314341545105
0.41025641025641,0.98754,0.99256,0.97198,0.98476,0.97174,0.95686,0.96726,0.98776,0.9922,0.97174,0.98942,4416.49460325287,9880.68386182903,5918.63830814852,5570.17360697229,5924.90202036319,2563.94989532029,3030.43836100765,4438.78963863411,5110.99644053869,5924.90202036319,5349.65540897822,0.904871863293719,0.938171610008049,0.817303144352434,0.887980547718257,0.81607705125047,0.746269795255335,0.794560599265422,0.906257136642285,0.935154264899944,0.81607705125047,0.916854607389619,0.69304353,0.7865269,0.7241261,0.7179132,0.72425914,0.62387514,0.6472353,0.693554,0.7084049,0.72425914,0.713477,0.950792872179292,0.970458078067205,0.891068136793612,0.939974760490827,0.890168676753962,0.835006405318815,0.873419199434067,0.951638425566877,0.969030569902604,0.890168676753962,0.95811507690611,0.378098077774048,0.0140902709960938,0.647283563613892,0.109197950363159,0.0719900226593018,0.167990469932556,0.238739275932312,0.214527840614319,0.237974400520325,0.212308044433594,0.220166034698486
0.615384615384615,0.94934,0.98424,0.97438,0.9803,0.97438,0.87524,0.8987,0.96578,0.982,0.97438,0.9802,2484.24586673747,9767.53776911706,5446.47812179597,5210.49314502879,5446.47812179597,972.733380399555,1267.9553514476,3324.67007571408,4646.3294833308,5446.47812179597,5092.34377276069,0.712098746919239,0.884353695346769,0.829364546185564,0.861941180447663,0.829364546185564,0.459081526952374,0.528726106710084,0.786452300086404,0.871315799587825,0.829364546185564,0.861354181906189,0.61319846,0.7802881,0.7095912,0.70484024,0.7095912,0.45544806,0.5039795,0.6524385,0.6915231,0.7095912,0.70216066,0.807669437228953,0.937940809301779,0.900162450043222,0.922792656321598,0.900162450043222,0.56313958485586,0.635777029886214,0.867764508944976,0.929277398442654,0.900162450043222,0.922360158661992,0.440589275360107,0.0156396818161011,0.62366681098938,0.108189625740051,0.0725050306320191,0.177318091392517,0.207291307449341,0.23091281414032,0.231724157333374,0.217132034301758,0.217381663322449
0.820512820512821,0.8961,0.97668,0.97118,0.97426,0.97118,0.80114,0.83838,0.94794,0.97182,0.97118,0.97162,1339.24600820995,9776.58075862092,5242.15534311173,5078.46037830148,5242.15534311173,481.015324250936,709.384490799103,2819.97185225356,4406.84125604914,5242.15534311173,5178.0616206667,0.520404450099295,0.841808168377247,0.813093750445644,0.828790586053797,0.813093750445644,0.284982570223782,0.365978089393368,0.707009295927742,0.816026875615421,0.813093750445644,0.815417725927158,0.50934446,0.7765108,0.70105124,0.69751847,0.70105124,0.32404697,0.3931517,0.624893,0.68061006,0.70105124,0.6996753,0.627553826071053,0.90887430667276,0.888050405853616,0.899680743952387,0.888050405853616,0.362654573113564,0.458035050221205,0.802602493009752,0.890434513684352,0.888050405853616,0.889700367919254,0.492704229354858,0.0186871767044067,0.666290154457092,0.108381724357605,0.0709396123886108,0.161429724693298,0.216701378822327,0.210457520484924,0.209245104789734,0.209274158477783,0.208969368934631
1.02564102564103,0.84428,0.9749,0.97234,0.97416,0.97234,0.75012,0.78986,0.94516,0.96788,0.97234,0.97234,804.765073487926,9837.62435729822,5007.98632167327,4916.69425224719,5007.98632167327,300.671145952257,458.461271033845,2992.19094469607,4329.70089530517,5007.98632167327,5007.98632167327,0.377761278308895,0.832649620884517,0.819111160842796,0.828477420811081,0.819111160842796,0.193795952266678,0.262299707600112,0.696286010600237,0.797357966850197,0.819111160842796,0.819111160842796,0.4153413,0.7745043,0.69325835,0.6911749,0.69325835,0.24863738,0.31475306,0.6281464,0.6757775,0.69325835,0.69325835,0.474350392186297,0.902150781498766,0.892454493211324,0.899337497931398,0.892454493211324,0.250499033260534,0.336265058902872,0.792713189151599,0.875697198474826,0.892454493211324,0.892454493211324,0.578525528907776,0.0199778890609741,0.6248921251297,0.109266052246094,0.0859354877471924,0.152722754478455,0.202736344337463,0.216006255149841,0.213250422477722,0.232691173553467,0.200491199493408
1.23076923076923,0.8019,0.97206,0.97166,0.97236,0.97166,0.70954,0.75316,0.94638,0.9675,0.97166,0.97166,538.609092870645,9858.89043677929,4965.00425406939,4887.63664435906,4965.00425406939,199.727676000281,324.27436284308,3272.75174459595,4424.22928824973,4965.00425406939,4965.00425406939,0.283510203389081,0.81730380397531,0.815163566603222,0.818748281676338,0.815163566603222,0.134285211229048,0.197253642000581,0.700948164167471,0.795342434055577,0.815163566603222,0.815163566603222,0.34406936,0.7735802,0.6910215,0.6892807,0.6910215,0.19616924,0.26055586,0.6377216,0.6773774,0.6910215,0.6910215,0.364517019142893,0.891351333443992,0.889841075503706,0.892495024521098,0.889841075503706,0.1756028754881,0.256208349376804,0.797068579784119,0.874243842789575,0.889841075503706,0.889841075503706,0.658180980682373,0.0216030836105347,0.702109270095825,0.115536799430847,0.0735045766830444,0.159660315513611,0.200551700592041,0.206172161102295,0.217272238731384,0.198896384239197,0.205191950798035
1.43589743589744,0.7706,0.97374,0.9734,0.9737,0.9734,0.68792,0.73018,0.94604,0.97014,0.9734,0.9734,395.874476891713,10088.0370259202,4970.16160202864,4943.18666250165,4970.16160202864,154.784117907451,256.914461816795,3417.13999384135,4683.65678238802,4970.16160202864,4970.16160202864,0.224028370260656,0.826559537594878,0.824776577242339,0.826419730763056,0.824776577242339,0.107210149716327,0.161191750794597,0.698343431310035,0.808954595900202,0.824776577242339,0.824776577242339,0.29337093,0.77441293,0.6900668,0.6894572,0.6900668,0.17020296,0.2287579,0.64237183,0.6829796,0.6900668,0.6900668,0.292614524415337,0.897724496195155,0.896460735557206,0.897604677342899,0.896460735557206,0.141099003049036,0.211830934016885,0.7957558229769,0.884135795197575,0.896460735557206,0.896460735557206,0.800775861740112,0.0216748809814453,0.652375469207764,0.110281939506531,0.0863043403625488,0.169470362663269,0.213313093185425,0.220443820953369,0.229981293678284,0.212458777427673,0.216247658729553
1.64102564102564,0.74248,0.972,0.97184,0.972,0.97184,0.66854,0.70742,0.94272,0.97036,0.97184,0.97184,296.160156825011,10036.3189222685,4890.55132699121,4866.02719929003,4890.55132699121,121.225766931992,199.802971135368,3314.87218528959,4760.97179689911,4890.55132699121,4890.55132699121,0.178496493229716,0.817068006936637,0.816184228547628,0.817014030724198,0.816184228547628,0.0860632052878827,0.130578261906196,0.685402632505922,0.808890442749099,0.816184228547628,0.816184228547628,0.24930792,0.7740248,0.68824494,0.68771696,0.68824494,0.1485946,0.19723982,0.6382841,0.68489456,0.68824494,0.68824494,0.235471478947221,0.891129719432628,0.890516933442817,0.891123960773761,0.890516933442817,0.114136352842375,0.172833946193263,0.783978921060303,0.884951725879309,0.890516933442817,0.890516933442817,0.906606483459473,0.0219992256164551,0.646431455612183,0.111565737724304,0.0766331243515015,0.159642887115479,0.223063731193542,0.219880170822144,0.213880553245544,0.22225953578949,0.21979218006134
1.84615384615385,0.7198,0.97302,0.9734,0.97326,0.9734,0.6474,0.68972,0.94164,0.97294,0.9734,0.9734,241.188384458267,10179.2629635348,4944.65664002425,4935.29069779327,4944.65664002425,95.4716301059658,169.009744899997,3331.0574041979,4926.24868606939,4944.65664002425,4944.65664002425,0.145558087948313,0.821858364816754,0.823635574208724,0.822931316496143,0.823635574208724,0.0660182185270954,0.108940100505522,0.681015625759889,0.821396159373112,0.823635574208724,0.823635574208724,0.22192705,0.7745672,0.68882746,0.68861735,0.68882746,0.13142592,0.1797041,0.63841134,0.6883833,0.68882746,0.68882746,0.193308040641903,0.894941726362043,0.896377854669253,0.895844763525537,0.896377854669253,0.087014729408985,0.144134504931548,0.780164232114108,0.894639858329436,0.896377854669253,0.896377854669253,1.03396184444427,0.022359299659729,0.650156373977661,0.10873562335968,0.0765431261062622,0.165064210891724,0.237719230651855,0.258577885627747,0.254430766105652,0.227248225212097,0.224348740577698
2.05128205128205,0.69688,0.9704,0.97048,0.9705,0.97048,0.63094,0.67062,0.94194,0.97048,0.97048,0.97048,184.681930282474,9941.85274461252,4794.51493978517,4788.2333506621,4794.51493978517,73.2588071478625,131.809328070671,3349.03084214682,4794.51493978517,4794.51493978517,4794.51493978517,0.116263246992759,0.809087422880622,0.809396493390862,0.809479079611634,0.809396493390862,0.0520704776095996,0.087799879241703,0.68201372148395,0.809396493390862,0.809396493390862,0.809396493390862,0.19071251,0.77193344,0.6846262,0.68447983,0.6846262,0.115482025,0.15597619,0.63874495,0.6846262,0.6846262,0.6846262,0.155483588576428,0.885121339887453,0.885432206949659,0.885501636947091,0.885432206949659,0.0690727016880382,0.116620506147338,0.781246944626411,0.885432206949659,0.885432206949659,0.885432206949659,1.14508033752441,0.0231249141693115,0.676426019668579,0.116744914054871,0.0869500589370728,0.210985960960388,0.239175868034363,0.220344777107239,0.228213610649109,0.235994153022766,0.210292611122131
2.25641025641026,0.67812,0.97102,0.97122,0.9712,0.97122,0.60222,0.65114,0.94292,0.97122,0.97122,0.97122,147.942512036227,9878.68518355331,4739.82990862747,4739.12761741376,4739.82990862747,51.0372791964188,105.896458552864,3364.39144480612,4739.82990862747,4739.82990862747,4739.82990862747,0.0950446946861875,0.812018314504984,0.813023872280487,0.812934039770226,0.813023872280487,0.035379293919879,0.0702760190308398,0.687018251371254,0.813023872280487,0.813023872280487,0.813023872280487,0.16886745,0.77009225,0.6818575,0.6818412,0.6818575,0.09970851,0.1390859,0.6379893,0.6818575,0.6818575,0.6818575,0.12745384593649,0.887408570014188,0.888155237785338,0.888080363053773,0.888155237785338,0.046728085371058,0.0937587630490974,0.784722964842637,0.888155237785338,0.888155237785338,0.888155237785338,1.16749904632568,0.0229321575164795,0.618384971618652,0.111525273323059,0.0767383527755737,0.151075658798218,0.22167209148407,0.202775168418884,0.205879282951355,0.210968399047852,0.204931163787842
2.46153846153846,0.6638,0.97212,0.97234,0.97228,0.97234,0.5999,0.6414,0.94254,0.97234,0.97234,0.97234,126.568567642611,10014.9290649431,4817.54075435976,4815.48023318765,4817.54075435976,49.0758734744599,92.9705730364073,3440.1625727597,4817.54075435976,4817.54075435976,4817.54075435976,0.0801579933456715,0.81768498993773,0.818760482722501,0.818460432524032,0.818760482722501,0.0327716483301282,0.0607602380408342,0.685080097525519,0.818760482722501,0.818760482722501,0.818760482722501,0.15504554,0.77159005,0.6840704,0.68402326,0.6840704,0.098286025,0.13001162,0.6410311,0.6840704,0.6840704,0.6840704,0.107787981101964,0.891576520303637,0.892409441315943,0.892181773548075,0.892409441315943,0.0431981267523121,0.0811725740326422,0.783384460439981,0.892409441315943,0.892409441315943,0.892409441315943,1.17459494590759,0.0234266376495361,0.633543100357056,0.107229127883911,0.0704660224914551,0.166713151931763,0.20875786781311,0.217471385002136,0.22024582862854,0.229703493118286,0.208057026863098
2.66666666666667,0.64872,0.97166,0.97172,0.97172,0.97172,0.58376,0.6236,0.9459,0.97172,0.97172,0.97172,102.776985015762,9921.09824869393,4749.90799475869,4749.90799475869,4749.90799475869,36.9956727688741,74.2221214773331,3539.80327951934,4749.90799475869,4749.90799475869,4749.90799475869,0.0661458731827124,0.815672966312934,0.815914294792895,0.815914294792895,0.815914294792895,0.0242140589779521,0.0484168435074035,0.699887330486294,0.815914294792895,0.815914294792895,0.815914294792895,0.13851072,0.7710217,0.68272054,0.68272054,0.68272054,0.089578696,0.1171885,0.64500755,0.68272054,0.68272054,0.68272054,0.0889656685417964,0.889872488970677,0.890095514007969,0.890095514007969,0.890095514007969,0.0316351736316179,0.0644666471036557,0.795524549039973,0.890095514007969,0.890095514007969,0.890095514007969,1.14606422424316,0.0233179473876953,0.982605776786804,0.129461660385132,0.100465421676636,0.356642446517944,0.447377095222473,0.420838651657105,0.398627433776855,0.395563840866089,0.376958689689636
2.87179487179487,0.6319,0.97214,0.9721,0.9721,0.9721,0.5782,0.61396,0.94938,0.9721,0.9721,0.9721,81.5963762832138,10096.8720714082,4847.51203529173,4847.51203529173,4847.51203529173,31.7055880647026,63.3134251906249,3727.80153843268,4847.51203529173,4847.51203529173,4847.51203529173,0.0526830813035762,0.817627306720857,0.817410339352621,0.817410339352621,0.817410339352621,0.0205798379090628,0.0418722308526218,0.714593237190198,0.817410339352621,0.817410339352621,0.817410339352621,0.1253543,0.77251744,0.68508065,0.68508065,0.68508065,0.085948065,0.10953345,0.65187645,0.68508065,0.68508065,0.68508065,0.0708862866438353,0.891661652359551,0.891512544248845,0.891512544248845,0.891512544248845,0.0268988799504956,0.0555591230628294,0.807952690245527,0.891512544248845,0.891512544248845,0.891512544248845,1.17791367530823,0.0232228708267212,0.678426418304443,0.106773319244385,0.0711104536056519,0.170618925094605,0.237175002098084,0.230936050415039,0.216371774673462,0.204534559249878,0.229582691192627
3.07692307692308,0.62602,0.97322,0.9732,0.9732,0.9732,0.56866,0.60768,0.94946,0.9732,0.9732,0.9732,75.1839370491265,9969.09545186558,4776.22341488965,4776.22341488965,4776.22341488965,27.8162600319351,56.2976334148624,3665.04072084036,4776.22341488965,4776.22341488965,4776.22341488965,0.0484510316202284,0.822989509019207,0.822878635292006,0.822878635292006,0.822878635292006,0.0172739291115057,0.0364294268709518,0.714988850933148,0.822878635292006,0.822878635292006,0.822878635292006,0.11999523,0.77077174,0.68255204,0.68255204,0.68255204,0.08381689,0.1056226,0.6490969,0.68255204,0.68255204,0.68255204,0.0649138848741412,0.895712196222169,0.895634919873077,0.895634919873077,0.895634919873077,0.0222500965509638,0.0480343538726235,0.808248152464852,0.895634919873077,0.895634919873077,0.895634919873077,1.21362504959106,0.0241065454483032,0.643721623420715,0.105968713760376,0.0759080076217651,0.186001710891724,0.224369206428528,0.225374221801758,0.213456320762634,0.217029981613159,0.230882625579834
3.28205128205128,0.62308,0.97154,0.97154,0.97154,0.97154,0.57362,0.60374,0.95126,0.97154,0.97154,0.97154,70.7542122898676,10001.7768504815,4789.33454032757,4789.33454032757,4789.33454032757,27.3746405627082,50.7697326211818,3788.57665734007,4789.33454032757,4789.33454032757,4789.33454032757,0.0451270553388603,0.814638938328338,0.814638938328338,0.814638938328338,0.814638938328338,0.017505621990463,0.033104531574583,0.723477248493141,0.814638938328338,0.814638938328338,0.814638938328338,0.117559284,0.7706968,0.682519,0.682519,0.682519,0.08389929,0.10182855,0.6528394,0.682519,0.682519,0.682519,0.0608775741090126,0.889384974913459,0.889384974913459,0.889384974913459,0.889384974913459,0.023176550449027,0.044291223366522,0.814688452846131,0.889384974913459,0.889384974913459,0.889384974913459,1.12377229690552,0.0236044359207153,0.641276698112488,0.110785384178162,0.0707627820968628,0.163382267951965,0.226339721679688,0.229626212120056,0.2194171667099,0.213053107261658,0.216418056488037
3.48717948717949,0.6049,0.9721,0.9721,0.9721,0.9721,0.55514,0.58782,0.95854,0.9721,0.9721,0.9721,53.0449482931234,10167.1530104318,4880.21632029733,4880.21632029733,4880.21632029733,18.9335792564281,40.4281439342967,4171.89895416853,4880.21632029733,4880.21632029733,4880.21632029733,0.0336554344947375,0.817376900178619,0.817376900178619,0.817376900178619,0.817376900178619,0.0109777997854701,0.0257183431900069,0.75441971761618,0.817376900178619,0.817376900178619,0.817376900178619,0.10502421,0.77276766,0.6854577,0.6854577,0.6854577,0.07764439,0.093560554,0.6656695,0.6854577,0.6854577,0.6854577,0.0451225871875082,0.891491463551291,0.891491463551291,0.891491463551291,0.891491463551291,0.0136842634044608,0.0337423737159619,0.84127845479672,0.891491463551291,0.891491463551291,0.891491463551291,1.20580031394959,0.0236187601089478,0.649514074325562,0.110256867408752,0.0771752166748047,0.165976824760437,0.228041086196899,0.221576843261719,0.210719532966614,0.217555074691772,0.216690444946289
3.69230769230769,0.6027,0.97258,0.97254,0.97254,0.97254,0.5579,0.58254,0.95766,0.97254,0.97254,0.97254,50.3012204618066,10075.8833694926,4829.29983249797,4829.29983249797,4829.29983249797,19.6831357759089,37.1365759026847,4088.09716926567,4829.29983249797,4829.29983249797,4829.29983249797,0.0322857944789844,0.820297393800838,0.820103978814152,0.820103978814152,0.820103978814152,0.0117734484709035,0.0233865563942143,0.751568438815149,0.820103978814152,0.820103978814152,0.820103978814152,0.10276681,0.77197915,0.68422484,0.68422484,0.68422484,0.077108696,0.090583466,0.6634462,0.68422484,0.68422484,0.68422484,0.0433431194970257,0.893341653740207,0.893190782104605,0.893190782104605,0.893190782104605,0.014973238429133,0.0307647370922213,0.838124176305176,0.893190782104605,0.893190782104605,0.893190782104605,1.21370630264282,0.0230650854110718,0.636832418441772,0.111557292938232,0.072977089881897,0.178617339134216,0.220453639030457,0.220757484436035,0.22742479801178,0.215254769325256,0.220669655799866
3.8974358974359,0.59134,0.97146,0.97146,0.97146,0.97146,0.54634,0.5701,0.96098,0.97146,0.97146,0.97146,41.7840331847653,9919.2006245455,4740.18300887514,4740.18300887514,4740.18300887514,15.9089115498615,30.0360476823161,4212.25931284171,4740.18300887514,4740.18300887514,4740.18300887514,0.0263554639699073,0.814401500573741,0.814401500573741,0.814401500573741,0.814401500573741,0.00882893692657506,0.0184437412887385,0.766004003124983,0.814401500573741,0.814401500573741,0.814401500573741,0.096056566,0.7699801,0.6813433,0.6813433,0.6813433,0.07459531,0.085783206,0.6665633,0.6813433,0.6813433,0.6813433,0.0352115158108549,0.889123110493486,0.889123110493486,0.889123110493486,0.889123110493486,0.0109800550654978,0.0240001310538263,0.850246845451714,0.889123110493486,0.889123110493486,0.889123110493486,1.27737694740295,0.0230945634841919,0.656894388198853,0.112346725463867,0.0951033067703247,0.219034914970398,0.238848152160645,0.24506543636322,0.222776298522949,0.20756326675415,0.21395308971405


==> data/vary_noise/scores_p1_k2_hm.dat <==
x y C 
0 0 1.00 
0 1 1.00 
0 2 1.00 
0 3 1.00 
0 4 0.97 
0 5 0.97 

1 0 1.00 
1 1 1.00 
1 2 1.00 
1 3 1.00 
1 4 0.97 
1 5 0.97 

2 0 0.96 
2 1 0.97 
2 2 0.99 
2 3 0.99 
2 4 0.97 
2 5 0.97 

3 0 0.88 
3 1 0.90 
3 2 0.97 
3 3 0.98 
3 4 0.97 
3 5 0.97 

4 0 0.80 
4 1 0.84 
4 2 0.95 
4 3 0.97 
4 4 0.97 
4 5 0.97 

5 0 0.75 
5 1 0.79 
5 2 0.95 
5 3 0.97 
5 4 0.97 
5 5 0.97 

6 0 0.71 
6 1 0.75 
6 2 0.95 
6 3 0.97 
6 4 0.97 
6 5 0.97 

7 0 0.69 
7 1 0.73 
7 2 0.95 
7 3 0.97 
7 4 0.97 
7 5 0.97 

8 0 0.67 
8 1 0.71 
8 2 0.94 
8 3 0.97 
8 4 0.97 
8 5 0.97 

9 0 0.65 
9 1 0.69 
9 2 0.94 
9 3 0.97 
9 4 0.97 
9 5 0.97 

10 0 0.63 
10 1 0.67 
10 2 0.94 
10 3 0.97 
10 4 0.97 
10 5 0.97 

11 0 0.60 
11 1 0.65 
11 2 0.94 
11 3 0.97 
11 4 0.97 
11 5 0.97 

12 0 0.60 
12 1 0.64 
12 2 0.94 
12 3 0.97 
12 4 0.97 
12 5 0.97 

13 0 0.58 
13 1 0.62 
13 2 0.95 
13 3 0.97 
13 4 0.97 
13 5 0.97 

14 0 0.58 
14 1 0.61 
14 2 0.95 
14 3 0.97 
14 4 0.97 
14 5 0.97 

15 0 0.57 
15 1 0.61 
15 2 0.95 
15 3 0.97 
15 4 0.97 
15 5 0.97 

16 0 0.57 
16 1 0.60 
16 2 0.95 
16 3 0.97 
16 4 0.97 
16 5 0.97 

17 0 0.56 
17 1 0.59 
17 2 0.96 
17 3 0.97 
17 4 0.97 
17 5 0.97 

18 0 0.56 
18 1 0.58 
18 2 0.96 
18 3 0.97 
18 4 0.97 
18 5 0.97 

19 0 0.55 
19 1 0.57 
19 2 0.96 
19 3 0.97 
19 4 0.97 
19 5 0.97 



==> data/vary_noise/scores_p1_k4.csv <==
sigma,k-prototypes_purity,lca_purity,spectralCAT_purity,famd_purity,onlyCat_purity,spectral_l0_purity,spectral_l10_purity,spectral_l50_purity,spectral_l100_purity,spectral_l1000_purity,spectral_l83_purity,k-prototypes_calinski_harabasz,lca_calinski_harabasz,spectralCAT_calinski_harabasz,famd_calinski_harabasz,onlyCat_calinski_harabasz,spectral lambda=0 kernel=preset_calinski_harabasz,spectral lambda=10 kernel=preset_calinski_harabasz,spectral lambda=50 kernel=preset_calinski_harabasz,spectral lambda=100 kernel=preset_calinski_harabasz,spectral lambda=1000 kernel=preset_calinski_harabasz,spectral lambda=83.33333333333333 kernel=preset_calinski_harabasz,k-prototypes_homogeneity,lca_homogeneity,spectralCAT_homogeneity,famd_homogeneity,onlyCat_homogeneity,spectral lambda=0 kernel=preset_homogeneity,spectral lambda=10 kernel=preset_homogeneity,spectral lambda=50 kernel=preset_homogeneity,spectral lambda=100 kernel=preset_homogeneity,spectral lambda=1000 kernel=preset_homogeneity,spectral lambda=83.33333333333333 kernel=preset_homogeneity,k-prototypes_silhouette,lca_silhouette,spectralCAT_silhouette,famd_silhouette,onlyCat_silhouette,spectral lambda=0 kernel=preset_silhouette,spectral lambda=10 kernel=preset_silhouette,spectral lambda=50 kernel=preset_silhouette,spectral lambda=100 kernel=preset_silhouette,spectral lambda=1000 kernel=preset_silhouette,spectral lambda=83.33333333333333 kernel=preset_silhouette,k-prototypes_adjusted_rand,lca_adjusted_rand,spectralCAT_adjusted_rand,famd_adjusted_rand,onlyCat_adjusted_rand,spectral lambda=0 kernel=preset_adjusted_rand,spectral lambda=10 kernel=preset_adjusted_rand,spectral lambda=50 kernel=preset_adjusted_rand,spectral lambda=100 kernel=preset_adjusted_rand,spectral lambda=1000 kernel=preset_adjusted_rand,spectral lambda=83.33333333333333 kernel=preset_adjusted_rand,k-prototypes_time,lca_time,spectralCAT_time,famd_time,onlyCat_time,spectral lambda=0 kernel=preset_time,spectral lambda=10 kernel=preset_time,spectral lambda=50 kernel=preset_time,spectral lambda=100 kernel=preset_time,spectral lambda=1000 kernel=preset_time,spectral lambda=83.33333333333333 kernel=preset_time
0,1,0.81096,0.99406,0.9913,0.97742,0.7621,0.99436,0.99424,0.99394,0.98466,0.99398,8344.83473564288,2769.37927403454,7939.48799243203,7382.39179387542,5523.6448841394,609.72986874932,7365.49892362395,7379.21279483026,7369.21804021708,6450.73944284964,7367.2168352156,1,0.961937532069517,0.995348326340626,0.96302749812609,0.912721869381549,0.896707445789585,0.979757906979358,0.979136052683305,0.977682925490181,0.939233991360397,0.977872674674204,0.8690395,0.6879596,0.862229,0.8614347,0.84336287,0.4125651,0.86235243,0.86245483,0.86237735,0.8534039,0.86235964,1,0.762076504823739,0.991321559959064,0.976953526461896,0.940831488029191,0.700978533267374,0.98509623883723,0.984771319928105,0.983975967684847,0.959524236682392,0.98408287767915,0.385427212715149,0.242884850502014,1.08314688682556,0.111139841079712,0.0819162130355835,0.17383002281189,0.220788254737854,0.221122088432312,0.21617901802063,0.216562733650208,0.225684461593628
0.205128205128205,1,0.91926,0.57396,0.99162,0.9787,0.68272,0.98752,0.99278,0.9913,0.9844,0.99218,3545.77304810886,3578.17690993165,203.758885611428,3654.85699407548,3422.36358239435,352.789488279436,3036.20515705306,3483.78889669756,3536.22749070573,3540.98968625255,3522.63848285105,1,0.953886939201595,0.483855204321904,0.963707227719135,0.917202927205451,0.621210849429869,0.952588578787225,0.972182166156426,0.965578818781499,0.93747795532553,0.969363050392927,0.71890867,0.67556643,0.12594394,0.7213582,0.71488875,0.2699329,0.70546234,0.71723473,0.71846724,0.71844894,0.71817344,1,0.885822365930448,0.375429648112961,0.977788769240218,0.944093521858439,0.498740494435665,0.967002134997363,0.980969593735088,0.977043537536757,0.958822026234698,0.979377365156463,0.793606843948364,0.0825553607940674,0.936518330574036,0.117426953315735,0.0838404512405396,0.176778869628906,0.214098892211914,0.220628514289856,0.236877036094666,0.212078566551209,0.227936730384827
0.41025641025641,0.97308,0.97338,0.5364,0.98898,0.97838,0.53964,0.66878,0.9817,0.98516,0.98122,0.98478,1812.1660610051,3598.69947552648,120.594300714471,2678.73952493937,2622.67879799874,137.748173568134,303.074849483708,2438.43835801365,2602.04849599105,2633.61637178018,2577.20433083833,0.894284764124265,0.939811242936427,0.336703901226068,0.953256386294523,0.916146257436577,0.340452133391202,0.472033005894192,0.92824909326264,0.940128532066546,0.926450630441412,0.938787772609141,0.6226485,0.6936323,0.060564138,0.6662662,0.6636172,0.040091187,0.19344941,0.6556974,0.66304827,0.6646199,0.66190946,0.929622400415028,0.94612613006056,0.274110359656476,0.970804019555011,0.94337228731766,0.214142667297139,0.361128830910399,0.951672049310108,0.96069418190228,0.950244997373939,0.959729138869743,0.628242421150208,0.0541079807281494,1.0273420381546,0.123265762329102,0.0852357721328735,0.181909513473511,0.244575562477112,0.226001448631287,0.217810373306274,0.21196436882019,0.216277985572815
0.615384615384615,0.87944,0.97716,0.507,0.98494,0.97756,0.46232,0.52252,0.97388,0.98158,0.97898,0.98068,665.962549887045,3372.72302518305,106.380745236069,2358.83052726294,2328.80860175839,68.9875921974652,120.039178569583,2109.25341517318,2329.62122013538,2327.81723773911,2289.92981044626,0.643363255900287,0.924191759805941,0.31512228252895,0.938259038539,0.912875635922847,0.193647045488717,0.281116617486925,0.899944481559072,0.926183915188705,0.918645657339267,0.922923265837688,0.4508033,0.6830524,0.03639912,0.6424705,0.64073163,-0.014415286,0.030786574,0.6287058,0.6410715,0.6412459,0.63893837,0.70433827060707,0.94505656978228,0.2484992138786,0.960250542153919,0.941117971685721,0.117169040572906,0.170903852657639,0.931431419964363,0.951424261132214,0.944449982950545,0.949032630595743,0.836318016052246,0.031983060836792,1.07829074859619,0.11949285030365,0.0873608922958374,0.17771008014679,0.226601386070251,0.243155679702759,0.286485357284546,0.268228235244751,0.230875287055969
0.820512820512821,0.77002,0.97772,0.50764,0.98466,0.97858,0.41636,0.49822,0.9722,0.98238,0.97916,0.98198,305.084465325165,3223.71734257192,104.289452171508,2216.62471205478,2196.81243646687,41.3957155621072,89.090359037676,2006.68197255213,2205.39312250064,2193.33222605832,2192.90224640814,0.432956205507193,0.925794512891249,0.30682855586683,0.937110302365197,0.917005004545511,0.120673210139976,0.212838068496385,0.894489132961078,0.929184235433521,0.919697778611496,0.927513566485505,0.287526,0.6739671,0.037847556,0.63035893,0.62906706,-0.022907522,0.014983646,0.6175143,0.6298471,0.6293023,0.62908,0.480653975297621,0.947190656675419,0.242306416889046,0.95953604054229,0.943883629533686,0.0736331924484967,0.14106931420042,0.927212505238472,0.953539857157757,0.944862252584056,0.952521784506399,1.22683526992798,0.0361968803405762,1.03734333515167,0.116350269317627,0.0838831663131714,0.197637887001038,0.226397647857666,0.246767597198486,0.226146936416626,0.219430704116821,0.210940823554993
1.02564102564103,0.67246,0.98096,0.50278,0.98344,0.97874,0.38926,0.53688,0.97324,0.98172,0.97962,0.98174,163.278645955581,3208.23405786179,99.7573993952937,2147.74856412523,2137.55219936909,28.4740626507629,97.5938559827491,1991.39512434314,2139.37084199577,2132.95721521856,2139.73554842271,0.289626736797942,0.923264002497488,0.299876915492858,0.932246286555346,0.917285824148218,0.0803577879221907,0.214433659841835,0.897370061828999,0.926498282637953,0.920887607071987,0.92625665737951,0.1694926,0.67319787,0.042529393,0.6246262,0.6237824,-0.017056735,0.049030982,0.6148434,0.6242268,0.62390864,0.62423706,0.317846153069519,0.949788910716675,0.240358773829816,0.956360617974571,0.944268635759301,0.0505147287100305,0.17129708131001,0.929795643763475,0.951769957780472,0.946054538216925,0.951841675388991,1.6440958070755,0.0297354745864868,0.999791955947876,0.111888604164124,0.0891801118850708,0.183973050117493,0.228398780822754,0.212438406944275,0.215007662773132,0.225268249511719,0.239641480445862
1.23076923076923,0.6016,0.97824,0.49802,0.98068,0.9776,0.37064,0.4872,0.97246,0.9794,0.97734,0.97948,103.407442335457,3131.95722860532,99.3244492620282,2086.74703225916,2080.36349555238,22.0226630821862,67.2179058571709,1964.75713523501,2080.3387658712,2073.64399979724,2080.61248433306,0.205656852340685,0.91381012921424,0.301518213728663,0.92274646641506,0.913854578103718,0.0596093191473685,0.16119479616908,0.894888704433004,0.918305218841754,0.913474019509956,0.91835438967537,0.10315303,0.66852075,0.032841776,0.61941874,0.61867285,-0.012477224,0.0100400485,0.6115587,0.61911166,0.6187599,0.6191204,0.22123246529213,0.942886365416132,0.237338037063116,0.949201145223967,0.941345214412067,0.0364501761371681,0.117673530075107,0.927928800951195,0.945883789133766,0.940193858874719,0.946113248518006,1.8557038974762,0.0323311471939087,1.07834410667419,0.119931955337524,0.0884857892990112,0.206136350631714,0.23413402557373,0.222812738418579,0.241602172851563,0.221257576942444,0.2201060962677
1.43589743589744,0.54484,0.9803,0.51308,0.9824,0.97902,0.35558,0.46504,0.97668,0.9807,0.97874,0.98072,70.1574996019719,3122.64791110027,107.046400072881,2068.05071645769,2065.2729868446,17.8091894024087,57.1189763847681,1992.02545281964,2061.74573951751,2055.12239063195,2061.57011135176,0.149273591616334,0.921486330417254,0.317644698142655,0.928696425052948,0.917889181729267,0.0468503496204802,0.141271586685102,0.908575326591727,0.922505689740357,0.9184383649106,0.922485745279391,0.06351922,0.6666756,0.04524338,0.6173522,0.61676407,-0.006308967,0.0047923867,0.61250144,0.6171025,0.6168612,0.61708444,0.156745870383518,0.948079398750382,0.254677942457779,0.953554001921859,0.944999061546809,0.0283530077807335,0.0999504219671543,0.93869711030846,0.949081871285414,0.943664037092942,0.949142931773504,2.20377038002014,0.029246621131897,0.989868025779724,0.114953374862671,0.0845489072799683,0.178926706314087,0.246356792449951,0.234084119796753,0.229230275154114,0.229403266906738,0.214034023284912
1.64102564102564,0.49416,0.9689,0.5053,0.98108,0.97804,0.34422,0.45382,0.97694,0.97958,0.97838,0.9795,48.4438196814052,2984.94601200173,102.367745169187,2033.52609147475,2031.55961141971,14.4358320655332,51.868014287983,1987.42901255797,2028.20210512852,2024.53853616839,2028.20664193234,0.107050294666634,0.911258116845832,0.30807311568492,0.92398578373555,0.914753883846174,0.0364043136355489,0.128032615067508,0.909536961320934,0.918800153429149,0.916560639011201,0.918494908267956,0.03772079,0.6557508,0.03658247,0.61475414,0.61420363,-0.0012060036,-0.00016777348,0.6118243,0.61454785,0.6143473,0.61454815,0.108930400551414,0.930261164337018,0.243227375118171,0.95006881800574,0.94238813818107,0.0225323838521332,0.0885089120169915,0.939336786621235,0.946144761036965,0.942828244516807,0.945947931107971,2.298742146492,0.0363601922988892,1.01215230941772,0.117429013252258,0.0827706527709961,0.181379814147949,0.248980011940002,0.225102605819702,0.219519147872925,0.219123153686523,0.259487924575806
1.84615384615385,0.45622,0.97766,0.49786,0.97924,0.97796,0.33668,0.43274,0.97626,0.97836,0.97682,0.9784,36.61118757443,3053.84397760926,98.6541810820722,2018.50288493496,2017.88477595824,13.027026132332,45.9447532714278,1981.6998798986,2014.09398494702,2011.01092220429,2014.04744144199,0.0819580207895367,0.911907463534855,0.299811158446507,0.917269854179293,0.914721245060025,0.0310016514736781,0.113426182008616,0.907015704558984,0.914201066665091,0.912025195383417,0.914250439637095,0.026214108,0.66342807,0.0339628,0.61370164,0.613235,0.002501036,-0.00628359,0.6113079,0.61354387,0.6133472,0.6135402,0.0807010585674806,0.941281147227681,0.237619038386855,0.945300615413935,0.942186885686333,0.0183464516059382,0.0775850382893421,0.937632156591956,0.943026294605276,0.938744137565733,0.94314895695191,2.23915021896362,0.0346953725814819,1.03313494205475,0.121472401618958,0.0835133647918701,0.171394248008728,0.240946974754334,0.225897793769836,0.221695613861084,0.224113349914551,0.233214092254639
2.05128205128205,0.42218,0.97912,0.49366,0.98062,0.97902,0.32602,0.40412,0.97894,0.9796,0.97836,0.97962,27.7073567273728,3041.44468992193,96.5560852721033,2004.31884201778,2006.0079001817,11.131711834443,35.5387546808778,1988.61830395955,2000.01704329454,1997.1949128929,2000.19657837245,0.0613083357532676,0.917044578069665,0.292294200793127,0.922459763987442,0.917693933234338,0.0253453455254538,0.0910452027595252,0.916400027059898,0.918989633860444,0.91669697288124,0.91887907462791,0.020185746,0.66230464,0.030222792,0.6116215,0.6111901,0.0063293083,-0.016492926,0.61067396,0.6114608,0.6112698,0.61146,0.0584746999594721,0.945092565721688,0.230303943286812,0.949003127182474,0.945062598642599,0.0141765351414764,0.0562623572391026,0.94463192973925,0.94626894057027,0.942811268272423,0.946348528821212,2.17383026599884,0.028315167427063,1.0847464466095,0.110215435028076,0.0823312711715698,0.187675385475159,0.247690773010254,0.227629475593567,0.21619861125946,0.214217505455017,0.211913566589355
2.25641025641026,0.40688,0.97814,0.49354,0.97888,0.9773,0.3214,0.39762,0.97758,0.97802,0.97698,0.97794,23.3991716125468,3073.44142127736,94.7858646319672,2020.7800282263,2022.2107549693,9.82315465030768,33.0940220763297,2008.34051146863,2018.04607430511,2015.62338742961,2018.01256200087,0.0516507734067252,0.913097390322019,0.290916408721365,0.916217058719911,0.912575914718329,0.0222991499226961,0.085748757451348,0.911263712759933,0.912944907293312,0.911868817038107,0.912585187958591,0.017303042,0.6643764,0.03495496,0.6141006,0.61372066,0.00852411,-0.03328569,0.61327666,0.6139567,0.61385274,0.61396104,0.0482819828574435,0.942485739184924,0.23199628967033,0.94430678948265,0.940604503858924,0.0123716830526774,0.0506455158511031,0.941025949152232,0.942032296683725,0.939121366264029,0.941870383139785,2.17219756603241,0.0391968774795532,1.01686843395233,0.119272499084473,0.0854835367202759,0.192673463821411,0.28298725605011,0.262859396934509,0.237530207633972,0.21902970790863,0.219304685592651
2.46153846153846,0.38694,0.97834,0.4982,0.97914,0.97772,0.31514,0.38664,0.97894,0.97896,0.97766,0.97904,19.2443966016656,3051.00929345054,97.1220335322681,2001.54716763389,2004.78848813425,8.89438726121307,32.0501094006616,1996.29481391854,1998.58169892827,1996.50643571963,1998.79452263242,0.0416409617240244,0.914521679946587,0.299164567171771,0.91720666316363,0.914017709481175,0.0182096655532461,0.0821263025749116,0.916240410265281,0.916971758551217,0.914825577328095,0.917066962854142,0.01691778,0.66192794,0.029738205,0.611734,0.6114496,0.010868902,-0.028419016,0.61142504,0.6115977,0.6115188,0.61159384,0.0378308886126824,0.943080898046099,0.235616865448806,0.945107604568798,0.941694177669999,0.00952194566207153,0.0473458713339011,0.94463723996582,0.944666379200651,0.940979248669336,0.944889199354292,2.18630190849304,0.0382610416412354,1.03373555183411,0.118409833908081,0.0873188829421997,0.192902660369873,0.249413757324219,0.221216015815735,0.235573563575745,0.221002726554871,0.217395424842834
2.66666666666667,0.38018,0.97906,0.49198,0.97946,0.97748,0.3084,0.3857,0.97872,0.97916,0.97806,0.97906,17.3007748655923,3090.65717395298,95.5339339882551,2028.67874868576,2031.20906235838,7.98929763638101,30.6452058842792,2022.50160620508,2024.90411877961,2023.63168391468,2025.23159333687,0.0370252596575936,0.916317874314882,0.291878021607666,0.917835420285899,0.912401416088481,0.0152850165313647,0.0783247568096648,0.9151593764948,0.916758666451949,0.915851051712467,0.91627301190881,0.017189477,0.66463625,0.036347844,0.61423147,0.6139583,0.015881116,-0.02461218,0.61391634,0.6141056,0.6140011,0.61410695,0.033418138571727,0.94483744705029,0.231673848815761,0.945863641281963,0.941046700016179,0.00801149994600402,0.0451236541280127,0.943973546964099,0.945077500929028,0.941940548237438,0.944827015322946,2.08620460987091,0.0244886684417725,1.0289991569519,0.115253849029541,0.0912984466552734,0.183189654350281,0.24136616230011,0.230442976951599,0.21358681678772,0.221502137184143,0.254349312782288
2.87179487179487,0.36898,0.97438,0.48786,0.97948,0.97876,0.31052,0.3799,0.97904,0.97906,0.97818,0.97902,15.6942093416531,2997.54607534431,94.6747800086377,2002.86970445171,2004.28297870901,7.94264709605789,29.8304104583266,1997.95556429878,1999.99556746426,1998.5093449807,1999.08737734326,0.0328496821656448,0.913076594222454,0.292029993393276,0.918220421198481,0.916639736026245,0.0147697715452287,0.0780371700156177,0.915515888514043,0.916239445917446,0.915954536451107,0.915751237970077,0.018549565,0.6581233,0.030834537,0.6118628,0.6115578,0.015239184,-0.029890224,0.61168635,0.6117877,0.6116703,0.6117645,0.0287465876441493,0.937882373533935,0.229212803946657,0.945874013531575,0.944390437596246,0.00744533272877536,0.0415081384670562,0.944779089392629,0.944756785354855,0.94223256372294,0.944693970167698,2.11706264019012,0.0321684646606445,1.02147190093994,0.117550497055054,0.0893881130218506,0.198593711853027,0.24454484462738,0.249105663299561,0.231085634231567,0.216131677627563,0.214697370529175
3.07692307692308,0.35536,0.97434,0.49142,0.97922,0.97816,0.30752,0.36674,0.9786,0.97868,0.9781,0.97858,13.8558122128438,3035.27434565823,96.3329558986619,2022.80456559276,2027.49502531451,7.80504000313592,25.6813752359963,2019.49964915198,2019.95815152097,2018.4019446756,2020.0370573288,0.0275949945056296,0.91522074355566,0.295914641409837,0.91763396633774,0.915822523674161,0.0144444362164219,0.0673477178100903,0.915297740424857,0.915717264977928,0.915717910467643,0.915371243357247,0.018774284,0.6596769,0.0340262,0.6134177,0.61313474,0.016497076,-0.03126299,0.61329865,0.613347,0.6132324,0.61335576,0.0232971063480722,0.939362686513593,0.233509195706542,0.945244177622243,0.942873251845976,0.00714617684986574,0.0366588504919417,0.943705747019256,0.943846545167532,0.942068850760185,0.943615904369087,2.09276525497437,0.0364085340499878,1.02495341300964,0.122263121604919,0.0810153722763062,0.190682616233826,0.246641807556152,0.232834959030151,0.216966977119446,0.230347123146057,0.219574027061462
3.28205128205128,0.34856,0.97952,0.48394,0.97982,0.97924,0.30172,0.36492,0.97974,0.97962,0.97854,0.97972,12.6019540917894,3118.71812269869,92.5288946898605,2049.62254583342,2051.97193247518,6.88352285070166,23.6170531078894,2046.22865666502,2046.56651471061,2046.52732419972,2046.42370731733,0.0248042615886545,0.918962492633222,0.28829300972196,0.920471217125948,0.918324614709278,0.0118116161806423,0.0617266885886939,0.919220949739963,0.919314532930633,0.918226610267634,0.919431155924332,0.01942498,0.6655862,0.025483139,0.61589235,0.6156547,0.018950338,-0.03565396,0.6158182,0.6158268,0.61575514,0.6158274,0.0204880852516489,0.946096295146376,0.222828224253143,0.946752142671782,0.945521727124366,0.00564092523796333,0.032050467517184,0.946618377238509,0.946230408809368,0.943246652296181,0.946496996634721,2.07839481830597,0.0316021585464478,1.03198359489441,0.118188824653625,0.0923474645614624,0.192152709960938,0.256345920562744,0.219316177368164,0.240491948127747,0.226154580116272,0.229700107574463
3.48717948717949,0.34674,0.97878,0.50214,0.97898,0.9777,0.30422,0.36554,0.97824,0.97846,0.97766,0.9783,12.0571997504131,3071.73149192567,100.045945506587,2023.42318373186,2029.43736650542,7.03951033830647,25.9886628899792,2020.76765346525,2021.43857376633,2019.76900623087,2021.52272351089,0.0231514888320002,0.915756783683803,0.293806780491269,0.917138472010373,0.913746896844332,0.0119170239677032,0.0665688417010571,0.913426781491022,0.914836912496626,0.914576640772637,0.914105260827064,0.02114096,0.6633251,0.040280953,0.6135178,0.6132996,0.01775959,-0.030564757,0.613437,0.61349535,0.6133963,0.613487,0.0190913466817524,0.944195530494616,0.23438553196514,0.944591579821634,0.941713535325681,0.00532394808902169,0.0343032102238778,0.942823735592565,0.943276088558959,0.940837003975741,0.94289176113025,2.22951111793518,0.0340906095504761,1.01698678970337,0.11847065448761,0.0879744291305542,0.230459637641907,0.257637090682983,0.221830515861511,0.229049916267395,0.256581320762634,0.243147959709167
3.69230769230769,0.33716,0.97374,0.49042,0.97832,0.97794,0.29892,0.35838,0.9782,0.97822,0.97744,0.97812,10.7038928554256,2987.66281260578,92.6147854157849,1986.87954094961,1989.80688476172,6.57236530201846,23.4164485178239,1983.2138135148,1982.98381285361,1981.67462060804,1982.92360188029,0.0191783379934838,0.913099163259364,0.287107019570856,0.91425817930146,0.914829693245439,0.0103327824318331,0.0600539398867246,0.912987570732085,0.913694156509911,0.913210604213371,0.912829357263127,0.021862973,0.6569986,0.037279975,0.6101497,0.60995543,0.02113656,-0.031685922,0.6100835,0.6100833,0.6100229,0.6100862,0.0152841382385905,0.937767131572761,0.227848005710903,0.942913106124972,0.942186643588211,0.00471467047377206,0.0295944634487223,0.94269247806771,0.942621355954742,0.940348328706243,0.94240366007298,2.11570030212402,0.0340411376953125,1.03709038734436,0.114067759513855,0.0856576538085938,0.18118175983429,0.24187668800354,0.220540552139282,0.215781483650208,0.238453106880188,0.224846124649048
3.8974358974359,0.33208,0.97892,0.47544,0.97918,0.97864,0.29598,0.35686,0.97874,0.9788,0.97814,0.9787,9.88267110545847,3047.58102996067,90.6772913230562,1992.48280833713,1997.70183672678,6.27466448531288,23.8102605848079,1990.02875005851,1990.13643461201,1989.79417197136,1989.91445427616,0.017120431236634,0.916059599673282,0.285030401032873,0.917738262952086,0.917012391673795,0.00942959154396747,0.0601417404352922,0.915083203295536,0.916129364100179,0.916067589601034,0.915395247318219,0.022711515,0.66151506,0.022006249,0.61118037,0.61103266,0.020003997,-0.03167444,0.61112636,0.61114,0.61109835,0.6111321,0.0132293395293027,0.944651110369367,0.218497284411808,0.945154849783652,0.944112526236279,0.00372047361748649,0.029546510847757,0.944153728360245,0.944195484385238,0.942233663339967,0.94396767474753,2.03727847099304,0.026954288482666,1.00206433296204,0.115682821273804,0.0967869520187378,0.179995656013489,0.237869873046875,0.229609956741333,0.255320706367493,0.22900484085083,0.215037999153137


==> data/vary_noise/scores_p1_k4_hm.dat <==
x y C 
0 0 0.76 
0 1 0.99 
0 2 0.99 
0 3 0.99 
0 4 0.98 
0 5 0.98 

1 0 0.68 
1 1 0.99 
1 2 0.99 
1 3 0.99 
1 4 0.98 
1 5 0.98 

2 0 0.54 
2 1 0.67 
2 2 0.98 
2 3 0.99 
2 4 0.98 
2 5 0.98 

3 0 0.46 
3 1 0.52 
3 2 0.97 
3 3 0.98 
3 4 0.98 
3 5 0.98 

4 0 0.42 
4 1 0.50 
4 2 0.97 
4 3 0.98 
4 4 0.98 
4 5 0.98 

5 0 0.39 
5 1 0.54 
5 2 0.97 
5 3 0.98 
5 4 0.98 
5 5 0.98 

6 0 0.37 
6 1 0.49 
6 2 0.97 
6 3 0.98 
6 4 0.98 
6 5 0.98 

7 0 0.36 
7 1 0.47 
7 2 0.98 
7 3 0.98 
7 4 0.98 
7 5 0.98 

8 0 0.34 
8 1 0.45 
8 2 0.98 
8 3 0.98 
8 4 0.98 
8 5 0.98 

9 0 0.34 
9 1 0.43 
9 2 0.98 
9 3 0.98 
9 4 0.98 
9 5 0.98 

10 0 0.33 
10 1 0.40 
10 2 0.98 
10 3 0.98 
10 4 0.98 
10 5 0.98 

11 0 0.32 
11 1 0.40 
11 2 0.98 
11 3 0.98 
11 4 0.98 
11 5 0.98 

12 0 0.32 
12 1 0.39 
12 2 0.98 
12 3 0.98 
12 4 0.98 
12 5 0.98 

13 0 0.31 
13 1 0.39 
13 2 0.98 
13 3 0.98 
13 4 0.98 
13 5 0.98 

14 0 0.31 
14 1 0.38 
14 2 0.98 
14 3 0.98 
14 4 0.98 
14 5 0.98 

15 0 0.31 
15 1 0.37 
15 2 0.98 
15 3 0.98 
15 4 0.98 
15 5 0.98 

16 0 0.30 
16 1 0.36 
16 2 0.98 
16 3 0.98 
16 4 0.98 
16 5 0.98 

17 0 0.30 
17 1 0.37 
17 2 0.98 
17 3 0.98 
17 4 0.98 
17 5 0.98 

18 0 0.30 
18 1 0.36 
18 2 0.98 
18 3 0.98 
18 4 0.98 
18 5 0.98 

19 0 0.30 
19 1 0.36 
19 2 0.98 
19 3 0.98 
19 4 0.98 
19 5 0.98 



==> data/vary_noise/scores_p25_k2.csv <==
,sigma,k-prototypes_purity,lca_purity,spectralCAT_purity,famd_purity,onlyCat_purity,spectral_l0_purity,spectral_l10_purity,spectral_l50_purity,spectral_l100_purity,spectral_l1000_purity,spectral_l166_purity,k-prototypes_calinski_harabasz,lca_calinski_harabasz,spectralCAT_calinski_harabasz,famd_calinski_harabasz,onlyCat_calinski_harabasz,spectral lambda=0 kernel=preset_calinski_harabasz,spectral lambda=10 kernel=preset_calinski_harabasz,spectral lambda=50 kernel=preset_calinski_harabasz,spectral lambda=100 kernel=preset_calinski_harabasz,spectral lambda=1000 kernel=preset_calinski_harabasz,spectral lambda=166.66666666666666 kernel=preset_calinski_harabasz,k-prototypes_homogeneity,lca_homogeneity,spectralCAT_homogeneity,famd_homogeneity,onlyCat_homogeneity,spectral lambda=0 kernel=preset_homogeneity,spectral lambda=10 kernel=preset_homogeneity,spectral lambda=50 kernel=preset_homogeneity,spectral lambda=100 kernel=preset_homogeneity,spectral lambda=1000 kernel=preset_homogeneity,spectral lambda=166.66666666666666 kernel=preset_homogeneity,k-prototypes_silhouette,lca_silhouette,spectralCAT_silhouette,famd_silhouette,onlyCat_silhouette,spectral lambda=0 kernel=preset_silhouette,spectral lambda=10 kernel=preset_silhouette,spectral lambda=50 kernel=preset_silhouette,spectral lambda=100 kernel=preset_silhouette,spectral lambda=1000 kernel=preset_silhouette,spectral lambda=166.66666666666666 kernel=preset_silhouette,k-prototypes_adjusted_rand,lca_adjusted_rand,spectralCAT_adjusted_rand,famd_adjusted_rand,onlyCat_adjusted_rand,spectral lambda=0 kernel=preset_adjusted_rand,spectral lambda=10 kernel=preset_adjusted_rand,spectral lambda=50 kernel=preset_adjusted_rand,spectral lambda=100 kernel=preset_adjusted_rand,spectral lambda=1000 kernel=preset_adjusted_rand,spectral lambda=166.66666666666666 kernel=preset_adjusted_rand,k-prototypes_time,lca_time,spectralCAT_time,famd_time,onlyCat_time,spectral lambda=0 kernel=preset_time,spectral lambda=10 kernel=preset_time,spectral lambda=50 kernel=preset_time,spectral lambda=100 kernel=preset_time,spectral lambda=1000 kernel=preset_time,spectral lambda=166.66666666666666 kernel=preset_time
0,0,1,1,1,0.98392,0.84242,1,1,1,1,0.84242,0.99948,3579.55784750815,6448.48396252839,3579.55784750815,3550.65631127301,1485.26290788981,3579.55784750815,3579.55784750815,3579.55784750815,3579.55784750815,1485.26290788981,3579.08277754055,1,1,1,0.882525467424953,0.372249903543956,1,1,1,1,0.372249903543956,0.996258189566071,0.6951364,0.7604571,0.6951364,0.68626875,0.53729606,0.6951364,0.6951364,0.6951364,0.6951364,0.53729606,0.6948459,1,1,1,0.936720974620392,0.468816449923311,1,1,1,1,0.468816449923311,0.997936630689971,0.299816436767578,0.0114328384399414,0.614867515563965,0.110533399581909,0.0723390531539917,0.15838583946228,0.240735960006714,0.201334667205811,0.220237398147583,0.216363229751587,0.21032012462616
1,0.205128205128205,0.9995,0.99978,0.56482,0.97102,0.84718,0.99964,0.99968,0.99984,0.99864,0.84718,0.9834,1172.08780708638,2865.07887968717,180.845721947326,1347.4359228362,1404.63876613134,1166.46389364081,1166.62631866707,1168.74473481959,1180.2195827626,1404.63876613134,1318.31686427648,0.995057047389414,0.997711380855936,0.0331404448374828,0.812697271388856,0.383893765166977,0.996295207586087,0.996670078803163,0.998334898870612,0.986879338982222,0.383893765166977,0.879215782710197,0.49161273,0.6329339,0.2220606,0.5088239,0.50513464,0.49083135,0.49085647,0.4911558,0.49258637,0.50513464,0.5068504,0.998001752046776,0.99911999895414,0.0400285802530372,0.887508394666048,0.482079450340433,0.998560158565106,0.998719998417886,0.999359999226196,0.994569423598592,0.482079450340433,0.934708458191631,0.324399189949036,0.0127555561065674,0.627217502593994,0.116618890762329,0.0717696237564087,0.168998231887817,0.235147294998169,0.204063749313355,0.19846884727478,0.206861276626587,0.203639807701111
2,0.41025641025641,0.97446,0.97404,0.7053,0.92728,0.84448,0.95648,0.96086,0.97274,0.9594,0.84448,0.9306,767.923903252983,2186.03027374811,616.755533450965,1036.87577380477,1222.34093484734,612.509373388731,641.210901872392,755.01174331444,920.600430975299,1222.34093484734,1017.17350036304,0.830539217820354,0.828683914700479,0.177588653926857,0.626259453036807,0.377520579798316,0.74428994801013,0.764006941753654,0.821983547490168,0.756925184589199,0.377520579798316,0.639689978916547,0.40406975,0.5861981,0.35944712,0.45499027,0.4854089,0.36495295,0.37277195,0.40101054,0.43394747,0.4854089,0.45064268,0.900462428887609,0.898895779943198,0.225863424880984,0.730318750214716,0.474641411281022,0.833483638117513,0.849546883077872,0.893946099330967,0.844266230180081,0.474641411281022,0.741710374208154,0.407785878181458,0.0194411706924438,0.643776531219482,0.107101302146912,0.0789826250076294,0.19708390712738,0.253589944839478,0.220674962997437,0.208296422958374,0.210056710243225,0.226989407539368
3,0.615384615384615,0.91888,0.93114,0.76004,0.89762,0.84324,0.87296,0.88454,0.92348,0.91658,0.84324,0.86642,545.127176570241,2115.63800543903,827.975701197758,981.112521555071,1144.69107094259,321.846456363585,366.747768194337,614.451097860111,857.38586691309,1144.69107094259,1066.4770738416,0.595693628249346,0.641130963857443,0.253004106154928,0.525199825953556,0.374288654928472,0.455278330594982,0.487931403186978,0.61260492680259,0.588769241008985,0.374288654928472,0.43736604681224,0.33991584,0.57772505,0.4071019,0.444917,0.47573924,0.257979,0.276887,0.35977736,0.41838196,0.47573924,0.4603361,0.701878424758043,0.743524222703512,0.317928908979742,0.63233362525991,0.471072538132617,0.556420190197463,0.59152537131624,0.717365725649832,0.694084502305267,0.471072538132617,0.537086606115639,0.478782420158386,0.0290837478637695,0.66300461769104,0.11472195148468,0.0790776634216309,0.167704620361328,0.225340147018433,0.254260883331299,0.216213603019714,0.213562951087952,0.224120316505432
4,0.820512820512821,0.86338,0.89834,0.79164,0.87522,0.84206,0.80528,0.82124,0.88502,0.88428,0.84206,0.8426,384.333288394139,2168.65809904999,910.82622334489,966.600465325561,1093.04678709419,194.828240943309,234.602104415469,551.439118459937,850.052409192331,1093.04678709419,1090.54307198816,0.426029926132707,0.52828606445002,0.302238292497044,0.457995166215077,0.371461153086053,0.29428478454212,0.326866210828847,0.487523602040007,0.486056713784683,0.371461153086053,0.372788885493011,0.28202298,0.57995486,0.4257907,0.4436466,0.46917072,0.19245645,0.21377695,0.33928695,0.41729274,0.46917072,0.4686454,0.528216533511543,0.634711653743346,0.371917515746219,0.563067532615573,0.468003374525289,0.373228476524441,0.413189074161246,0.592906412350145,0.590744308660972,0.468003374525289,0.469490379312331,0.539394054412842,0.0385539627075195,0.672540140151978,0.111910119056702,0.0840929698944092,0.191361718177795,0.218832449913025,0.224304733276367,0.214372086524963,0.215402913093567,0.21692672252655
5,1.02564102564103,0.81326,0.87848,0.82754,0.8639,0.84558,0.75446,0.7722,0.86078,0.86516,0.84558,0.84558,291.327965534402,2325.84165516853,1034.78603870287,1006.98086845907,1098.64653994397,133.493062895791,171.135543599219,576.56999420037,918.650558769087,1098.64653994397,1098.64653994397,0.306843136890306,0.470857301252447,0.355997356545333,0.427101945728682,0.380159219569447,0.199777920954138,0.228828657146993,0.421221560872569,0.43274694710957,0.380159219569447,0.380159219569447,0.24027061,0.588477,0.45371577,0.4507483,0.4690603,0.1543286,0.1772431,0.34424415,0.43098834,0.4690603,0.4690603,0.392462293232677,0.572967107228974,0.441919051272628,0.529597114626623,0.477528996191798,0.258983096794827,0.296280857267554,0.520789256045152,0.533299086053478,0.477528996191798,0.477528996191798,0.640825848579407,0.0481330823898315,0.676881914138794,0.117277984619141,0.0806876373291016,0.197421588897705,0.206903433799744,0.224966840744019,0.218389439582825,0.207105321884155,0.212195167541504
6,1.23076923076923,0.77074,0.86432,0.83762,0.85714,0.84696,0.70836,0.72598,0.84848,0.8531,0.84696,0.84696,202.870800158143,2418.76058984194,1029.04413896852,1014.33469341142,1072.66865027531,87.0274202008537,114.721753566764,595.577583388773,983.577586947988,1072.66865027531,1072.66865027531,0.224321427924329,0.432997105537582,0.367917287883071,0.409545219429569,0.383630654895904,0.133082971830991,0.155712807788166,0.389123787824064,0.400821497106456,0.383630654895904,0.383630654895904,0.19549674,0.5940921,0.4572336,0.4541189,0.4658942,0.122994855,0.14179532,0.34927773,0.44698915,0.4658942,0.4658942,0.293039911328207,0.531057144091895,0.460432913191543,0.510051341192895,0.4814590099532,0.173556045501833,0.204212904310993,0.485629375009838,0.49870525529058,0.4814590099532,0.4814590099532,0.831128916740417,0.0628983020782471,0.668975782394409,0.115318450927734,0.074227237701416,0.16365816116333,0.217346158027649,0.209341421127319,0.21326810836792,0.207729640007019,0.198872427940369
7,1.43589743589744,0.73548,0.85778,0.84062,0.85292,0.84582,0.68558,0.70284,0.8383,0.84692,0.84582,0.84582,155.15595283401,2522.9321083736,1062.35751806844,1038.43100507954,1077.65551640554,70.8091392466798,94.2768180216594,613.97819279935,1030.02940586429,1077.65551640554,1077.65551640554,0.167980494126785,0.415781896281581,0.371637631610484,0.398884192575686,0.380983319901993,0.104915388833925,0.12497054100304,0.364494435160174,0.384937045223563,0.380983319901993,0.380983319901993,0.16894509,0.5990714,0.46460116,0.4574458,0.46533886,0.11203653,0.12848622,0.35337776,0.4552112,0.46533886,0.46533886,0.221996894604057,0.512327553024656,0.467027033880343,0.498488698317257,0.478608466499511,0.138187356397436,0.164986269554026,0.458031369200608,0.481665522163821,0.478608466499511,0.478608466499511,0.931252555847168,0.0705217790603638,0.670064549446106,0.11227831363678,0.0766048383712769,0.165001029968262,0.224448008537293,0.219919271469116,0.223129782676697,0.214594011306763,0.196710171699524
8,1.64102564102564,0.71186,0.84556,0.8414,0.84382,0.8414,0.66652,0.68248,0.82948,0.8413,0.8414,0.8414,119.021271915283,2548.57891235587,1049.19919584283,1027.5723813665,1049.19919584283,54.7026500220596,72.9975965044792,620.331688104227,1040.70589688423,1049.19919584283,1049.19919584283,0.13460264925203,0.386685161978594,0.369810634452061,0.375755819341566,0.369810634452061,0.0828116203736042,0.0996078801961985,0.342599611611319,0.369735390582246,0.369810634452061,0.369810634452061,0.14593314,0.60082823,0.46218583,0.45782307,0.46218583,0.100122236,0.11361825,0.35661128,0.4602344,0.46218583,0.46218583,0.179349732961187,0.477665273399156,0.466155236432948,0.472815851412286,0.466155236432948,0.110889644664643,0.133303361349065,0.434069327469437,0.465891239169723,0.466155236432948,0.466155236432948,1.00670463562012,0.0777391338348389,0.666476535797119,0.111372547149658,0.0759924411773682,0.172070126533508,0.252276782989502,0.221881184577942,0.217534284591675,0.206411089897156,0.204882116317749
9,1.84615384615385,0.68738,0.84418,0.84314,0.84658,0.84516,0.63802,0.65894,0.82444,0.84532,0.84516,0.84516,94.6699068854731,2646.5718408109,1056.1462518844,1052.15959690831,1064.72354470252,41.3265365922006,58.3916832167737,639.432893220579,1060.94519448144,1064.72354470252,1064.72354470252,0.104758929719708,0.382409334252363,0.375279629438487,0.382608982062362,0.379157561771068,0.0587596444948321,0.0752888027034514,0.332273547478306,0.379662462903194,0.379157561771068,0.379157561771068,0.12969881,0.60611016,0.4622677,0.46155262,0.46406734,0.090514444,0.10299765,0.3611966,0.46323138,0.46406734,0.46406734,0.140625188647296,0.474053441515617,0.471408212763776,0.480482170267133,0.476564630309547,0.0788420249664406,0.101062404092357,0.421284979620898,0.477004232890979,0.476564630309547,0.476564630309547,1.1547864818573,0.0861839103698731,0.715555882453918,0.110065965652466,0.0809855699539185,0.194218130111694,0.207424583435059,0.213853540420532,0.25177848815918,0.204999589920044,0.215623373985291
10,2.05128205128205,0.67658,0.84682,0.8458,0.8493,0.84814,0.62528,0.64836,0.8206,0.84812,0.84814,0.84814,86.1213715841586,2590.80788538367,1009.73250818714,1010.33547188675,1020.21854875348,37.2578129755958,53.7387549824536,616.370573133784,1019.88703026149,1020.21854875348,1020.21854875348,0.0929726544353971,0.387468374821974,0.382930758529702,0.389463618011582,0.38654947839203,0.0496432610585019,0.0661446062607378,0.323480910528002,0.386497373752287,0.38654947839203,0.38654947839203,0.12478061,0.60209227,0.45476964,0.45496967,0.45706323,0.08885497,0.10064739,0.3552848,0.45699486,0.45706323,0.45706323,0.124729475698307,0.481402345019756,0.479067553613322,0.488051002447366,0.484815938175508,0.0656129488509429,0.0881881509243226,0.411115007988323,0.484757541974566,0.484815938175508,0.484815938175508,1.12455340862274,0.0922216749191284,0.796533961296082,0.120738325119019,0.0914824819564819,0.251626682281494,0.301353759765625,0.311181874275208,0.336639575958252,0.252008094787598,0.259937620162964
11,2.25641025641026,0.65194,0.8421,0.84196,0.84494,0.8447,0.61548,0.63008,0.81768,0.8447,0.8447,0.8447,65.9813314313515,2654.27179801846,1014.18558916924,1020.33985128131,1025.7589011599,31.6869049445456,42.4632967486453,632.033595770847,1025.7589011599,1025.7589011599,1025.7589011599,0.0699227883065739,0.375591522830986,0.373338033698939,0.378457108708469,0.377861695350612,0.0410709839967219,0.0516053461415121,0.317112129400648,0.377861695350612,0.377861695350612,0.377861695350612,0.11071083,0.6060139,0.4558137,0.45712963,0.45823425,0.084367864,0.09226414,0.3602371,0.45823425,0.45823425,0.45823425,0.0940382161859147,0.468123260492926,0.469610813576615,0.475902963481794,0.475238906028187,0.0546461167019079,0.0689895055195521,0.403793040791725,0.475238906028187,0.475238906028187,0.475238906028187,1.16282519817352,0.0935193061828613,0.683913316726685,0.115482354164124,0.0826305103302002,0.201390628814697,0.214529209136963,0.216001963615417,0.217088532447815,0.199550795555115,0.239391174316406
12,2.46153846153846,0.64006,0.83908,0.83706,0.84488,0.84466,0.59924,0.61272,0.81706,0.8447,0.84466,0.84466,56.9768936027696,2647.16284141867,998.89472786773,1019.83522277393,1022.69708250411,26.7024811568373,35.400910106143,643.181475697653,1022.58456846394,1022.69708250411,1022.69708250411,0.0587545040514071,0.371990330412983,0.367226986160853,0.37861355457554,0.378045644589603,0.0318421111258698,0.0398581976324316,0.316107599227642,0.378144550763519,0.378045644589603,0.378045644589603,0.10414739,0.6051992,0.4521696,0.45703763,0.45763072,0.08085946,0.0871882,0.3630853,0.457602,0.45763072,0.45763072,0.0789575361870234,0.460233096353782,0.459048919549888,0.475740374681087,0.475121586841061,0.0417829654724444,0.0528826161568922,0.40208731549325,0.475235300694092,0.475121586841061,0.475121586841061,1.25048741817474,0.102999958992004,0.618146147727966,0.103220143318176,0.0703717851638794,0.164075961112976,0.216102938652039,0.222791872024536,0.264699168205261,0.211768198013306,0.217950582504272
13,2.66666666666667,0.61816,0.83564,0.84392,0.84416,0.84392,0.5794,0.59496,0.81168,0.84392,0.84392,0.84392,45.7998143747578,2689.87576796725,1039.65092244729,1038.13613110889,1039.65092244729,20.9226743574215,28.3467782124053,676.945974946035,1039.65092244729,1039.65092244729,1039.65092244729,0.0425094338215528,0.365949081596111,0.376364191310643,0.376959807661468,0.376364191310643,0.0210001549101817,0.0282861116665803,0.30561948653543,0.376364191310643,0.376364191310643,0.376364191310643,0.09628926,0.6078398,0.46014804,0.45985478,0.46014804,0.076915875,0.08253234,0.37220645,0.46014804,0.46014804,0.46014804,0.0571182360957289,0.451298253637738,0.473179833074758,0.473844665370263,0.473179833074758,0.0272479495899478,0.0373308368198635,0.388756683977865,0.473179833074758,0.473179833074758,0.473179833074758,1.18053696632385,0.109863233566284,0.635913186073303,0.107693824768066,0.0726676464080811,0.166098375320435,0.228138432502747,0.263296723365784,0.228804850578308,0.226125197410583,0.221872515678406
14,2.87179487179487,0.62188,0.83698,0.84424,0.84634,0.84622,0.57762,0.5918,0.81418,0.84622,0.84622,0.84622,44.6072421193481,2673.49543349187,1017.84003262326,1022.39993215342,1023.93388869738,19.9750050221624,26.5950700389423,661.518718607216,1023.93388869738,1023.93388869738,1023.93388869738,0.0446847750628545,0.37009022701687,0.379701346259371,0.382324591352165,0.382033697502322,0.0211461552924736,0.0279619879533009,0.310593346336895,0.382033697502322,0.382033697502322,0.382033697502322,0.09562297,0.6070686,0.45631573,0.45755664,0.45787537,0.07638917,0.081410244,0.3683444,0.45787537,0.45787537,0.45787537,0.0598926149806226,0.455399835692338,0.475034430881731,0.479815735666193,0.47949573129683,0.0273099433153594,0.0368032985526332,0.394819069480252,0.47949573129683,0.47949573129683,0.47949573129683,1.19786039352417,0.110717697143555,0.64997377872467,0.115546960830688,0.0791659069061279,0.155370345115662,0.213147392272949,0.22144681930542,0.200789113044739,0.199038991928101,0.216857213973999
15,3.07692307692308,0.59974,0.83454,0.84182,0.8433,0.84334,0.5615,0.57276,0.81782,0.84334,0.84334,0.84334,33.5041964227949,2732.43049922168,1036.22611364078,1041.50523570202,1041.90950976967,15.4656120628345,19.8655464859495,740.578356856441,1041.90950976967,1041.90950976967,1041.90950976967,0.0314402371807542,0.361500523590075,0.372980888726355,0.374708335554296,0.374797937951979,0.014191907976612,0.0186924752109333,0.321572651459242,0.374797937951979,0.374797937951979,0.374797937951979,0.08791491,0.6101759,0.45876083,0.4601606,0.46024388,0.07447484,0.07811645,0.3882702,0.46024388,0.46024388,0.46024388,0.0420840742481996,0.448244235039527,0.467951144426187,0.471382854522239,0.471491761648162,0.0181350199385789,0.0244195378893152,0.404297204691206,0.471491761648162,0.471491761648162,0.471491761648162,1.2473341178894,0.115843467712402,0.659103984832764,0.111219940185547,0.0768848276138306,0.172604355812073,0.239088129997253,0.233944029808044,0.215774064064026,0.217432503700256,0.198635325431824
16,3.28205128205128,0.59972,0.83998,0.84578,0.84578,0.84578,0.56024,0.5723,0.81856,0.84578,0.84578,0.84578,33.947329835382,2807.77482775349,1044.01589976475,1043.75493780602,1044.01589976475,15.5248172190715,20.5109455197923,732.334580162387,1044.01589976475,1044.01589976475,1044.01589976475,0.0308406454266061,0.370870439571837,0.380665706750757,0.380668272185798,0.380665706750757,0.0130203081532954,0.0182885544082639,0.321724476110791,0.380665706750757,0.380665706750757,0.380665706750757,0.08838832,0.6139496,0.46051043,0.46045575,0.46051043,0.0743708,0.07777069,0.38631326,0.46051043,0.46051043,0.46051043,0.041387224083677,0.462522830428777,0.478183731266168,0.478181969295891,0.478183731266168,0.0168311768680283,0.0240950576221514,0.406062197796899,0.478183731266168,0.478183731266168,0.478183731266168,1.18782573699951,0.114057459831238,0.655229525566101,0.110482506752014,0.0716213035583496,0.161276407241821,0.257471027374268,0.227516078948975,0.21462055683136,0.208490080833435,0.209306163787842
17,3.48717948717949,0.5967,0.83524,0.8423,0.84274,0.84272,0.56664,0.57442,0.81634,0.84272,0.84272,0.84272,32.271848414575,2761.4702752991,1029.16159052093,1031.77550317381,1032.13959844585,17.0046507422048,20.8996543464948,744.120920382146,1032.13959844585,1032.13959844585,1032.13959844585,0.0289868983742982,0.362137441555491,0.37235946896707,0.373355487344459,0.373306940830954,0.0153383546115219,0.0191295495038779,0.317437564547741,0.373306940830954,0.373306940830954,0.373306940830954,0.08679404,0.61165565,0.45828748,0.45890507,0.45897594,0.07493612,0.07764162,0.38979557,0.45897594,0.45897594,0.45897594,0.0388192076075982,0.450308335221205,0.468786925902718,0.469987643516518,0.469933911967791,0.0195994135589913,0.0247462029022921,0.400972828058512,0.469933911967791,0.469933911967791,0.469933911967791,1.21604726314545,0.1185915184021,0.669723091125488,0.117109270095825,0.0786143350601196,0.240233941078186,0.211966681480408,0.207624950408936,0.213009929656982,0.212480187416077,0.211035561561584
18,3.69230769230769,0.58512,0.83672,0.83968,0.84084,0.84084,0.55506,0.56324,0.81316,0.84084,0.84084,0.84084,27.8644139395332,2835.35613659902,1027.58117788451,1033.76705128099,1033.88619873148,16.1021048901444,19.8512388132155,761.034290515973,1033.88619873148,1033.88619873148,1033.88619873148,0.0225376600519789,0.361774495411099,0.367250714473355,0.368848529441589,0.368846139333986,0.0110172598079997,0.0143731253073631,0.310119571062172,0.368846139333986,0.368846139333986,0.368846139333986,0.08439906,0.6151849,0.4573973,0.45894727,0.45897174,0.075902075,0.07883754,0.39438912,0.45897174,0.45897174,0.45897174,0.0298907684458463,0.453762669039866,0.461942669061904,0.464796436812348,0.464794354872676,0.0140637229681667,0.0186978828211209,0.39276833996023,0.464794354872676,0.464794354872676,0.464794354872676,1.24728045463562,0.117056322097778,0.632418246269226,0.107766046524048,0.0789707756042481,0.168997330665588,0.22510073184967,0.225178899765015,0.209777970314026,0.213086152076721,0.208130559921265
19,3.8974358974359,0.57438,0.83044,0.8399,0.84178,0.84182,0.55498,0.56304,0.8171,0.84182,0.84182,0.84182,22.6749878303795,2690.55710578839,992.114128324368,998.252214062784,998.412161782131,13.2185269497237,16.4751244534511,764.40733383055,998.412161782131,998.412161782131,998.412161782131,0.0185319718760824,0.350436848125328,0.369196036402225,0.370915056821982,0.371009744908743,0.0101139625781083,0.013098805493563,0.320002358660792,0.371009744908743,0.371009744908743,0.371009744908743,0.079398006,0.609566,0.45354116,0.4551947,0.4552246,0.07150611,0.07407687,0.3970844,0.4552246,0.4552246,0.4552246,0.0245174008250578,0.437169216813882,0.462940654053416,0.46716499736895,0.467277106263252,0.0128547555495904,0.0169720489136943,0.402613641905672,0.467277106263252,0.467277106263252,0.467277106263252,1.16202877521515,0.130076241493225,0.638719801902771,0.112882084846497,0.0730645322799683,0.161190476417542,0.214320282936096,0.223519530296326,0.207372889518738,0.222277698516846,0.207372732162476


==> data/vary_noise/scores_p25_k2_hm.dat <==
x y C 
0 0 1.00 
0 1 1.00 
0 2 1.00 
0 3 1.00 
0 4 0.84 
0 5 0.84 

1 0 1.00 
1 1 1.00 
1 2 1.00 
1 3 1.00 
1 4 0.85 
1 5 0.85 

2 0 0.96 
2 1 0.96 
2 2 0.97 
2 3 0.96 
2 4 0.84 
2 5 0.84 

3 0 0.87 
3 1 0.88 
3 2 0.92 
3 3 0.92 
3 4 0.84 
3 5 0.84 

4 0 0.81 
4 1 0.82 
4 2 0.89 
4 3 0.88 
4 4 0.84 
4 5 0.84 

5 0 0.75 
5 1 0.77 
5 2 0.86 
5 3 0.87 
5 4 0.85 
5 5 0.85 

6 0 0.71 
6 1 0.73 
6 2 0.85 
6 3 0.85 
6 4 0.85 
6 5 0.85 

7 0 0.69 
7 1 0.70 
7 2 0.84 
7 3 0.85 
7 4 0.85 
7 5 0.85 

8 0 0.67 
8 1 0.68 
8 2 0.83 
8 3 0.84 
8 4 0.84 
8 5 0.84 

9 0 0.64 
9 1 0.66 
9 2 0.82 
9 3 0.85 
9 4 0.85 
9 5 0.85 

10 0 0.63 
10 1 0.65 
10 2 0.82 
10 3 0.85 
10 4 0.85 
10 5 0.85 

11 0 0.62 
11 1 0.63 
11 2 0.82 
11 3 0.84 
11 4 0.84 
11 5 0.84 

12 0 0.60 
12 1 0.61 
12 2 0.82 
12 3 0.84 
12 4 0.84 
12 5 0.84 

13 0 0.58 
13 1 0.59 
13 2 0.81 
13 3 0.84 
13 4 0.84 
13 5 0.84 

14 0 0.58 
14 1 0.59 
14 2 0.81 
14 3 0.85 
14 4 0.85 
14 5 0.85 

15 0 0.56 
15 1 0.57 
15 2 0.82 
15 3 0.84 
15 4 0.84 
15 5 0.84 

16 0 0.56 
16 1 0.57 
16 2 0.82 
16 3 0.85 
16 4 0.85 
16 5 0.85 

17 0 0.57 
17 1 0.57 
17 2 0.82 
17 3 0.84 
17 4 0.84 
17 5 0.84 

18 0 0.56 
18 1 0.56 
18 2 0.81 
18 3 0.84 
18 4 0.84 
18 5 0.84 

19 0 0.55 
19 1 0.56 
19 2 0.82 
19 3 0.84 
19 4 0.84 
19 5 0.84 



==> data/vary_noise/scores_p25_k4.csv <==
sigma,k-prototypes_purity,lca_purity,spectralCAT_purity,famd_purity,onlyCat_purity,spectral_l0_purity,spectral_l10_purity,spectral_l50_purity,spectral_l100_purity,spectral_l1000_purity,spectral_l83_purity,k-prototypes_calinski_harabasz,lca_calinski_harabasz,spectralCAT_calinski_harabasz,famd_calinski_harabasz,onlyCat_calinski_harabasz,spectral lambda=0 kernel=preset_calinski_harabasz,spectral lambda=10 kernel=preset_calinski_harabasz,spectral lambda=50 kernel=preset_calinski_harabasz,spectral lambda=100 kernel=preset_calinski_harabasz,spectral lambda=1000 kernel=preset_calinski_harabasz,spectral lambda=83.33333333333333 kernel=preset_calinski_harabasz,k-prototypes_homogeneity,lca_homogeneity,spectralCAT_homogeneity,famd_homogeneity,onlyCat_homogeneity,spectral lambda=0 kernel=preset_homogeneity,spectral lambda=10 kernel=preset_homogeneity,spectral lambda=50 kernel=preset_homogeneity,spectral lambda=100 kernel=preset_homogeneity,spectral lambda=1000 kernel=preset_homogeneity,spectral lambda=83.33333333333333 kernel=preset_homogeneity,k-prototypes_silhouette,lca_silhouette,spectralCAT_silhouette,famd_silhouette,onlyCat_silhouette,spectral lambda=0 kernel=preset_silhouette,spectral lambda=10 kernel=preset_silhouette,spectral lambda=50 kernel=preset_silhouette,spectral lambda=100 kernel=preset_silhouette,spectral lambda=1000 kernel=preset_silhouette,spectral lambda=83.33333333333333 kernel=preset_silhouette,k-prototypes_adjusted_rand,lca_adjusted_rand,spectralCAT_adjusted_rand,famd_adjusted_rand,onlyCat_adjusted_rand,spectral lambda=0 kernel=preset_adjusted_rand,spectral lambda=10 kernel=preset_adjusted_rand,spectral lambda=50 kernel=preset_adjusted_rand,spectral lambda=100 kernel=preset_adjusted_rand,spectral lambda=1000 kernel=preset_adjusted_rand,spectral lambda=83.33333333333333 kernel=preset_adjusted_rand,k-prototypes_time,lca_time,spectralCAT_time,famd_time,onlyCat_time,spectral lambda=0 kernel=preset_time,spectral lambda=10 kernel=preset_time,spectral lambda=50 kernel=preset_time,spectral lambda=100 kernel=preset_time,spectral lambda=1000 kernel=preset_time,spectral lambda=83.33333333333333 kernel=preset_time
0,1,0.80126,0.95728,0.9747,0.8774,0.76402,0.96664,0.96642,0.96252,0.89468,0.9643,2411.51603342964,1075.66520099304,2020.63350148624,2161.95810090308,1125.87185216905,484.108191656555,1848.4049573578,1852.64173304291,1841.79071930419,1266.56709157438,1845.79155077617,1,0.938481768211995,0.974907418812258,0.902154891735327,0.660149531264908,0.900880662267473,0.919738511294661,0.91770549430573,0.900589002593019,0.701839546357215,0.907951133106511,0.69800186,0.5449702,0.6474391,0.67827845,0.5669609,0.3306049,0.6593907,0.65969527,0.65796775,0.58795965,0.65875727,1,0.735711464090121,0.940601881603909,0.933653176772499,0.699533622193047,0.700544356225176,0.916874781147689,0.916238230132173,0.905886404135013,0.738110111436225,0.910617758047748,0.406531891822815,0.30058741569519,0.998846755027771,0.121376080513,0.0804307270050049,0.176801381111145,0.216501049995422,0.24791886806488,0.217981600761414,0.240905771255493,0.22341784954071
0.205128205128205,0.99962,0.90408,0.51284,0.95276,0.87272,0.68522,0.95652,0.95814,0.94414,0.87816,0.95098,908.048487160185,1134.9724846562,126.056866858253,990.6979922315,872.647254775873,236.757582067131,834.159155331569,892.336656244893,925.463340570761,877.308305829431,917.164631619181,0.998209054403293,0.900098790857282,0.349437724772252,0.83459812478992,0.649809062718675,0.619892687000502,0.875575118069231,0.88410414000834,0.836843435547226,0.663641426293134,0.857754658934744,0.4843527,0.49791855,0.050934315,0.4940234,0.4633378,0.18599103,0.4659365,0.47670388,0.481199,0.46628937,0.4805585,0.99897236889735,0.840163192598263,0.273373653374439,0.878138988961191,0.689346242287999,0.502102698983922,0.890523818640154,0.895255554407998,0.859288890533605,0.699864533321901,0.876638271512335,0.780791549682617,0.111242446899414,0.938013887405396,0.12048171043396,0.0892006015777588,0.193401093482971,0.224443912506104,0.253136234283447,0.220819644927979,0.210932350158691,0.236714825630188
0.41025641025641,0.95838,0.91766,0.46792,0.93498,0.87504,0.54014,0.55658,0.9223,0.91626,0.87558,0.91808,569.477415582562,1064.6379286424,77.6954542568425,763.747603460418,736.770050630197,101.814491017768,124.955077476105,663.278022263189,730.929004089147,732.643852650554,717.671844241672,0.846609179321584,0.788228011001315,0.210098647550436,0.78722777147293,0.656022888770364,0.343572599975803,0.384986634233102,0.769739377826333,0.750908742519573,0.657557226418672,0.757176186700136,0.38533825,0.48842496,0.017749427,0.43724948,0.42665252,0.03836492,0.063415036,0.41001165,0.42759264,0.42698324,0.42403325,0.892008073131016,0.813791856936258,0.173215973048468,0.83457826096895,0.694491583001426,0.219655174960993,0.244809000502606,0.803915457957751,0.790155169899028,0.693894501731949,0.794257135081676,0.663309841156006,0.0761600208282471,1.02154736042023,0.120923347473145,0.0872146892547607,0.182211093902588,0.221051144599915,0.230808792114258,0.228914852142334,0.218647999763489,0.230167627334595
0.615384615384615,0.8445,0.90382,0.45918,0.91704,0.87446,0.4574,0.48134,0.89428,0.8974,0.87448,0.89904,299.053434173601,1025.56430151898,71.854787415843,668.853181018437,659.411653369591,51.5798656236517,72.3024306096806,579.145255471636,656.827784819349,655.906434077586,641.898379134294,0.57029736030088,0.717308206104731,0.200136907802382,0.740611288042838,0.653850197659715,0.189503850124982,0.239760080773197,0.691433404773456,0.698205328255288,0.654964623043979,0.702754886757177,0.26188388,0.47839487,0.02027898,0.41028008,0.4045217,-0.0022314612,0.01144697,0.38123453,0.40623668,0.40470284,0.40137255,0.628380698902015,0.764964401204707,0.166434679377336,0.791669127311669,0.692862525503824,0.113063539070403,0.135433821427783,0.737380946103321,0.745409275296507,0.690957137953874,0.748869325984364,0.928101553916931,0.0641480302810669,1.01737558841705,0.112987961769104,0.0820448017120361,0.187816758155823,0.258352808952332,0.225358996391296,0.215370707511902,0.236495699882507,0.218879351615906
0.820512820512821,0.7285,0.89738,0.4354,0.90586,0.87422,0.41634,0.44634,0.88446,0.89214,0.87454,0.89328,162.968452500525,1039.39537800986,61.4848322223082,645.918151763794,642.767984989294,32.8175456755467,51.4474034296714,571.695269453938,640.042945046626,640.348982222702,635.098537469134,0.368454626039853,0.692662104047835,0.177591413345486,0.713417080230832,0.654286238501632,0.120754734109603,0.166662791039811,0.666332203059732,0.685401635760594,0.656311081248719,0.687425078867007,0.16065623,0.47768098,0.012531854,0.40307274,0.39910898,-0.0040638526,-0.0018397339,0.3778683,0.40137795,0.39954427,0.3995754,0.407692776437785,0.745674652090242,0.145452165085016,0.765490925310821,0.692587017494527,0.072687903776724,0.0908113922632745,0.715850309475707,0.733869734575459,0.691402948756354,0.736536806998431,1.31700192928314,0.0526042747497559,1.01958299160004,0.115990409851074,0.0865492343902588,0.175294513702393,0.231475234031677,0.234114155769348,0.271180057525635,0.264595041275024,0.224079155921936
1.02564102564103,0.6395,0.88874,0.43396,0.8986,0.87632,0.3892,0.41902,0.87682,0.8872,0.87628,0.8874,100.742792505669,1001.57452435971,61.3747900572539,614.564547268825,615.730433928754,23.8593684143714,37.6938856423445,550.626518822141,609.954768532613,612.769280327187,608.600329741537,0.249389848430576,0.673990349725017,0.175725279149439,0.696339522269534,0.657471677721329,0.0830561756144319,0.11797293294734,0.64776787268574,0.672567698185081,0.65912124086745,0.672430737061538,0.10000799,0.47238722,0.014197577,0.3933812,0.3907695,0.0002950852,-0.0027581675,0.37042043,0.39201614,0.39089048,0.3915788,0.271097721563597,0.725520772515805,0.142670158314083,0.748583936075683,0.697234118130143,0.0486699999048903,0.0657558463322945,0.698509441099701,0.722112649121578,0.695162097657095,0.72268518077693,1.80750008106232,0.0589125633239746,1.01938714027405,0.117096962928772,0.0841436004638672,0.171583652496338,0.233233394622803,0.224666423797607,0.227703924179077,0.229266333580017,0.211928277015686
1.23076923076923,0.56962,0.88694,0.4381,0.89426,0.87716,0.36832,0.39732,0.87914,0.8868,0.87576,0.88728,67.1706813358936,1014.56359109123,60.329368766292,615.711903249727,619.184962914916,18.5908171086181,29.3920707063887,567.044198971396,612.051450816098,614.576540098123,611.557001547314,0.174072843222373,0.670017412569545,0.172177392260957,0.687026288575475,0.659935247869805,0.0609561196648147,0.0887516525103455,0.652953268728412,0.671718802305568,0.659262533711961,0.672651457835501,0.06482705,0.4745847,0.0095855715,0.39399704,0.3919013,0.005194108,-0.00090494414,0.3768798,0.39291692,0.3919903,0.39287755,0.183961304646851,0.721636836954232,0.140028501508457,0.738660106677731,0.699193153591714,0.0352612827039556,0.0500166708642081,0.703924436319436,0.721319919804504,0.693772604671673,0.722562188653336,2.03334827423096,0.0603982448577881,1.00054316997528,0.117050371170044,0.0816954803466797,0.220977816581726,0.237077603340149,0.228328619003296,0.216304888725281,0.210093326568604,0.216865239143372
1.43589743589744,0.51138,0.87668,0.43696,0.88858,0.87428,0.35588,0.38746,0.875,0.88072,0.8723,0.88196,46.4187014747831,989.781029304341,61.3446422183535,599.757541588525,603.107074031559,16.1731433241747,25.848209679858,563.024318429192,596.261334502376,600.321207691478,595.391531994138,0.12280866458907,0.65360985489123,0.176801468409194,0.67493368258198,0.655880765270446,0.0476361403503788,0.0718392537546088,0.643376678254606,0.659074742881174,0.65150952525571,0.65945088300892,0.044782773,0.46779984,0.010618363,0.38904586,0.38753328,0.011145707,0.0020320353,0.37616774,0.38818806,0.3877265,0.38812158,0.12597936647519,0.701801396069955,0.144518012531633,0.725974635502183,0.692656460693327,0.0289500688753743,0.0407108564318254,0.695284542057605,0.707592320204447,0.686435626585805,0.710689081313509,2.28925518989563,0.0793574476242066,1.02852107048035,0.12204683303833,0.084944109916687,0.185567202568054,0.238792386054993,0.223931450843811,0.252836947441101,0.222422046661377,0.237923393249512
1.64102564102564,0.46672,0.88098,0.4301,0.88596,0.87454,0.34182,0.37074,0.87704,0.88116,0.87376,0.88172,35.6240470973036,992.35762510872,60.5962579702152,592.036123680042,596.59712827695,13.9961097841171,21.9470596247131,563.391080500186,588.925531879688,593.728207539231,588.125371840083,0.091344218867741,0.657626928779264,0.175190017752011,0.669586480819127,0.655049891618538,0.0369447237461104,0.0588021490955379,0.648064799144176,0.659994105895232,0.653490453224905,0.660013788321204,0.03501313,0.4696815,0.017282464,0.38621753,0.38513294,0.014614421,0.0070868875,0.3763166,0.3854983,0.38541356,0.3854256,0.0899985644303821,0.70811475036906,0.144304229035166,0.719458781535796,0.692824185595023,0.0212221570489738,0.0336388469495355,0.699573394018375,0.7083741348054,0.689284834436592,0.709863656917548,2.26123116493225,0.0630751037597656,0.998201489448547,0.120496711730957,0.0855942678451538,0.174718141555786,0.238025612831116,0.228255572319031,0.232495946884155,0.232983493804932,0.232396402359009
1.84615384615385,0.42946,0.87858,0.43488,0.88644,0.87478,0.33676,0.3631,0.87856,0.88194,0.87608,0.8831,26.6732664029522,978.850801932013,60.3304658521543,584.752717320144,587.189013377252,12.635604434173,20.4863751841421,558.963033029019,582.037814281495,585.077659885685,580.181875080163,0.0654441919559405,0.6528764574842,0.173653953410852,0.673077027943294,0.655436743669355,0.0308244948654456,0.0514019593248131,0.651058417688832,0.663621781392522,0.658488088306813,0.663603482697608,0.029527953,0.46649706,0.013820214,0.38278773,0.381857,0.01723736,0.004872148,0.374683,0.3823413,0.3822106,0.38220912,0.0628263027348302,0.702569552932206,0.143742752883931,0.71985714436507,0.693778417182943,0.0180541423558065,0.0289404632750797,0.702812205309765,0.709635687866447,0.694417079935809,0.712562007612665,2.1808013010025,0.0698928451538086,1.0399869966507,0.123851633071899,0.085226731300354,0.181354966163635,0.239156527519226,0.236156492233276,0.228756380081177,0.211017050743103,0.279258847236633
2.05128205128205,0.4022,0.87804,0.43516,0.88346,0.87578,0.32716,0.35922,0.87806,0.8793,0.87446,0.87988,21.8012723712641,981.506030221047,60.4447715773409,584.756169214442,589.401761741486,10.8152452638266,18.8626486457481,568.088060462343,581.357744105687,585.401569094917,579.971574873505,0.0520126747908246,0.648891431753423,0.174489280976212,0.666024514904455,0.656979816708669,0.0243573087835265,0.0466415434828109,0.649711094131364,0.656312734073482,0.654600524034336,0.656263006755817,0.027530773,0.4669367,0.014095968,0.38318482,0.3825275,0.018659078,0.009158768,0.37841347,0.38272557,0.38265797,0.38258216,0.0481272688725011,0.701842335860011,0.144027211843082,0.713635484499351,0.696047223251751,0.0141946696961459,0.0263675752314505,0.701959590549106,0.703998029425666,0.691178164804384,0.705669354056737,2.10478102207184,0.0686876201629639,1.03097037315369,0.119922018051147,0.0804274749755859,0.182041254043579,0.238280267715454,0.227400121688843,0.224866876602173,0.217172393798828,0.220664348602295
2.25641025641026,0.38364,0.87646,0.434,0.8803,0.87496,0.3203,0.34646,0.87766,0.87654,0.87258,0.87808,18.5381075766278,981.758600192756,60.8745828589515,581.260671191588,585.503059174086,10.4319406473238,17.5471325335125,566.488698016689,578.745961575411,581.108739482685,576.88566489566,0.0413698538921644,0.647790625572444,0.173817651614396,0.661354171562454,0.655555826411432,0.0210094171804873,0.0406058716701983,0.648347095229315,0.653678063787703,0.651070351011641,0.653552901138105,0.027706094,0.466399,0.007833346,0.3822913,0.38172954,0.021745594,0.008924177,0.378479,0.38185287,0.38194075,0.38171035,0.0373112927499094,0.698454159764055,0.140690358326484,0.706205945666544,0.694116186325433,0.011640499901723,0.0223906427132055,0.701195586424503,0.697403617809688,0.686763171969269,0.701578658932459,2.14019347190857,0.0875487232208252,1.04366561889648,0.126312141418457,0.0894348955154419,0.17910313129425,0.237535815238953,0.225005111694336,0.228257479667664,0.23643310546875,0.242968468666077
2.46153846153846,0.3696,0.87704,0.42536,0.8795,0.87636,0.31692,0.339,0.87796,0.87838,0.87542,0.87844,16.7868222091103,989.348313399216,56.4371589435753,584.467412001472,588.53636400004,9.63655773673825,16.0833851470992,571.252716459495,581.059606097826,585.263387851622,579.488957259679,0.0354961073900758,0.64931262901727,0.162830344255222,0.660948474230922,0.659364992451931,0.0194339542120178,0.035606770235876,0.649787588237519,0.656368682422703,0.65772871807665,0.654066666584648,0.0276926,0.46714473,0.0109375855,0.38326237,0.38270456,0.02234313,0.013012195,0.38017932,0.38289672,0.3829177,0.38273185,0.0310022809248751,0.699300651076056,0.132372385973263,0.704130197447956,0.697027005362048,0.0103531239994098,0.0197562819360713,0.701454436516968,0.701201468082089,0.693357111721627,0.701766817641462,2.24545872688293,0.0631214952468872,1.04623714923859,0.118627023696899,0.0844515895843506,0.18513927936554,0.22489248752594,0.216342034339905,0.225002365112305,0.210647568702698,0.22024667263031
2.66666666666667,0.36228,0.87792,0.43126,0.87868,0.8757,0.31444,0.34138,0.87722,0.87672,0.8743,0.878,15.4725779762796,1005.08155025919,58.9863134539116,592.671033151463,595.784110733518,9.26018835405285,16.5635088801366,578.845815995994,589.107164359433,592.351430488043,586.715170257521,0.0317752183404232,0.651690593669554,0.171445325475166,0.660102681398764,0.657082564784109,0.0173153138024419,0.0358487201418785,0.647489696894439,0.653651077873413,0.655313769358099,0.652905778518102,0.02745934,0.4690988,0.013589122,0.38509628,0.3847177,0.023555057,0.010898889,0.38239825,0.38480654,0.38485432,0.38458645,0.0276691857764312,0.701302957363403,0.141264178402247,0.702611440977131,0.6959622095028,0.00950090335812632,0.0196154051910011,0.700184743694441,0.697717522565392,0.691106513617974,0.701099026583643,2.10126693248749,0.0693870115280151,1.03362823963165,0.125233483314514,0.0888117742538452,0.188608317375183,0.231240983009338,0.219983816146851,0.272013087272644,0.239806318283081,0.238292298316956
2.87179487179487,0.34502,0.87396,0.42888,0.87686,0.87418,0.3088,0.32862,0.87722,0.87672,0.87278,0.87706,13.2776812533544,978.306934659767,58.1423836399177,578.028491318987,581.164987307788,8.84535156166174,14.5387088086804,567.05076443599,575.139104598941,577.806874646718,573.913165964553,0.0250932016973726,0.643854578848102,0.169590661818535,0.65759348622735,0.653919295967314,0.0151323436535728,0.0312938076563591,0.649094298200118,0.6557005160146,0.651921487081496,0.654642828615978,0.029367968,0.46597126,0.010925507,0.38074484,0.3804065,0.024635721,0.011419797,0.37890634,0.3805394,0.38066357,0.38044697,0.0208061430438399,0.69259524039614,0.138597669166006,0.697749992102579,0.692480857800433,0.00799664155934252,0.0157786169215125,0.70013600138545,0.697484217489672,0.687296970281255,0.698577786277479,2.03488362789154,0.0818907928466797,1.06279808044434,0.117675018310547,0.0890176200866699,0.190403242111206,0.251810302734375,0.224106860160828,0.23331925868988,0.218312602043152,0.247735133171082
3.07692307692308,0.3422,0.87688,0.4271,0.87714,0.87604,0.30722,0.33362,0.8778,0.87558,0.8735,0.87698,12.581929532379,982.476364846527,56.2793981941679,579.602284625628,581.857958595855,8.66123680172582,15.4508130346459,568.804258822081,576.004215871468,579.443683203608,574.441081698179,0.0227961788862944,0.648949344255181,0.165507898313402,0.659680470235554,0.657568443516175,0.0135261123265025,0.031875531012864,0.649726690820648,0.653221298836847,0.653724473013835,0.653238215559318,0.029289806,0.46607286,0.008540557,0.38085088,0.38048577,0.025298953,0.011342066,0.3794385,0.38077736,0.38083866,0.38065192,0.0186976506852506,0.699077737699383,0.134829727032413,0.698280772490431,0.696600330586374,0.00661850380797736,0.0163074793980238,0.701248213987905,0.694683497532217,0.68909047808173,0.698276672850484,2.15846819877625,0.074142951965332,1.03757379055023,0.123299221992493,0.0898780298233032,0.175586686134338,0.238386750221252,0.265757689476013,0.220778179168701,0.216172752380371,0.222832627296448
3.28205128205128,0.32598,0.8731,0.43036,0.87686,0.8738,0.30074,0.3267,0.87736,0.8756,0.87252,0.87582,11.1833890269211,981.53899342417,58.7424547063982,580.902812859829,582.820386066439,8.10528291326497,15.1438681198782,570.159186578651,577.462296495823,580.459707376707,576.070753852378,0.0177271802687982,0.641217731516799,0.172551836311505,0.658396173100127,0.653499026517301,0.0109137545243016,0.0301083268914941,0.647965732972306,0.651843871754075,0.650651045778058,0.649976951005988,0.030507589,0.46538848,0.011993195,0.38107234,0.3807546,0.02630727,0.0054502976,0.37972355,0.38090983,0.3810147,0.38080552,0.0134868653200418,0.690734777938806,0.139464484947151,0.697928819878757,0.691587278766459,0.00507265700593237,0.0138390209206301,0.700436678384359,0.694761602997239,0.687187670165856,0.695736437488095,2.16379405975342,0.0807360601425171,1.03395641803741,0.122559590339661,0.0828686904907227,0.175990796089172,0.238403115272522,0.221760497093201,0.217551250457764,0.211582851409912,0.259978475570679
3.48717948717949,0.3292,0.87584,0.42826,0.87656,0.8763,0.3003,0.3339,0.87754,0.8762,0.8748,0.87646,11.1638097121321,999.374987165928,58.133140037195,592.387684434957,593.973213174801,7.78088657662087,15.2357085100337,580.703529740385,589.1221304336,591.023466536528,587.202820523911,0.0175949400021552,0.647342783071088,0.16827475646761,0.658147987118387,0.658249441314593,0.0101519337138658,0.0318396752112888,0.64877240345825,0.654636815867746,0.655451649064907,0.652776716899365,0.029835977,0.46931612,0.0121325385,0.38479877,0.38456306,0.026265925,0.010481678,0.38324913,0.38467875,0.384763,0.38451198,0.0136281641972233,0.696710864614655,0.138277239823002,0.697050347996238,0.697081237787222,0.00419701077584895,0.0160985195866744,0.700684137483095,0.695826793357621,0.691943589254787,0.697014811606825,2.19308740139008,0.0792062425613403,1.03354831695557,0.118515281677246,0.086044225692749,0.206996865272522,0.23900327205658,0.273601751327515,0.239639081954956,0.226423931121826,0.222983560562134
3.69230769230769,0.32442,0.87564,0.43146,0.87766,0.87672,0.29764,0.325,0.8771,0.87568,0.87576,0.87666,10.700990030263,998.013910755433,58.0674802970267,589.35616770761,591.30839210894,7.73233995155406,13.7332334308989,579.010680372842,585.883881713431,587.725937486141,584.477670345585,0.0161093316046542,0.645865511306416,0.174859761463435,0.659719651875072,0.657703043428036,0.0106334489199041,0.0265179863077238,0.648613151804089,0.654528788826198,0.657358397852123,0.654225751582803,0.030487873,0.46885982,0.008538801,0.38370213,0.38337553,0.025917422,0.015740635,0.38256916,0.38354382,0.3835981,0.38343868,0.0120736967931408,0.696588742156966,0.139652842700729,0.699697242073916,0.69819124694558,0.00416081439418117,0.0137459015605609,0.699927586831623,0.694755077645757,0.694263865896518,0.697438140238647,2.22693173408508,0.0706470060348511,1.07477942943573,0.137111673355103,0.098249192237854,0.312516989707947,0.492888922691345,0.311763463020325,0.307371468544006,0.347598123550415,0.286088428497315
3.8974358974359,0.32538,0.8739,0.4345,0.87534,0.8756,0.3006,0.32668,0.87676,0.8743,0.87368,0.87464,10.3918475358609,985.11768990714,60.1206548962743,578.044285265989,579.644500057202,7.69579916362671,14.577391490834,567.712494364848,574.817848508538,576.497983420981,573.091634856583,0.0158081219087051,0.64176258326572,0.175645019403069,0.655725505656003,0.655949139474206,0.0102492322422263,0.0283759466225304,0.647297912389196,0.651980407018727,0.653290723311676,0.650218095796088,0.030934231,0.4661556,0.010602016,0.38053387,0.38015288,0.026519202,0.015307243,0.3795561,0.3804417,0.38043195,0.3802676,0.0118615477774428,0.692387954832756,0.14133316852397,0.694213613592852,0.695850910145367,0.00449472895777689,0.0148010723644092,0.699071259453672,0.691680037621554,0.689406467804774,0.69302630541983,2.00983977794647,0.0739022874832153,1.0900556230545,0.120228610038757,0.0881037092208862,0.20001181602478,0.244982252120972,0.268530893325806,0.245760531425476,0.229286956787109,0.235759201049805


==> data/vary_noise/scores_p25_k4_hm.dat <==
x y C 
0 0 0.76 
0 1 0.97 
0 2 0.97 
0 3 0.96 
0 4 0.89 
0 5 0.88 

1 0 0.69 
1 1 0.96 
1 2 0.96 
1 3 0.94 
1 4 0.88 
1 5 0.87 

2 0 0.54 
2 1 0.56 
2 2 0.92 
2 3 0.92 
2 4 0.88 
2 5 0.88 

3 0 0.46 
3 1 0.48 
3 2 0.89 
3 3 0.90 
3 4 0.87 
3 5 0.87 

4 0 0.42 
4 1 0.45 
4 2 0.88 
4 3 0.89 
4 4 0.87 
4 5 0.87 

5 0 0.39 
5 1 0.42 
5 2 0.88 
5 3 0.89 
5 4 0.88 
5 5 0.88 

6 0 0.37 
6 1 0.40 
6 2 0.88 
6 3 0.89 
6 4 0.88 
6 5 0.88 

7 0 0.36 
7 1 0.39 
7 2 0.88 
7 3 0.88 
7 4 0.87 
7 5 0.87 

8 0 0.34 
8 1 0.37 
8 2 0.88 
8 3 0.88 
8 4 0.87 
8 5 0.87 

9 0 0.34 
9 1 0.36 
9 2 0.88 
9 3 0.88 
9 4 0.88 
9 5 0.87 

10 0 0.33 
10 1 0.36 
10 2 0.88 
10 3 0.88 
10 4 0.87 
10 5 0.88 

11 0 0.32 
11 1 0.35 
11 2 0.88 
11 3 0.88 
11 4 0.87 
11 5 0.87 

12 0 0.32 
12 1 0.34 
12 2 0.88 
12 3 0.88 
12 4 0.88 
12 5 0.88 

13 0 0.31 
13 1 0.34 
13 2 0.88 
13 3 0.88 
13 4 0.87 
13 5 0.88 

14 0 0.31 
14 1 0.33 
14 2 0.88 
14 3 0.88 
14 4 0.87 
14 5 0.87 

15 0 0.31 
15 1 0.33 
15 2 0.88 
15 3 0.88 
15 4 0.87 
15 5 0.88 

16 0 0.30 
16 1 0.33 
16 2 0.88 
16 3 0.88 
16 4 0.87 
16 5 0.87 

17 0 0.30 
17 1 0.33 
17 2 0.88 
17 3 0.88 
17 4 0.87 
17 5 0.88 

18 0 0.30 
18 1 0.33 
18 2 0.88 
18 3 0.88 
18 4 0.88 
18 5 0.88 

19 0 0.30 
19 1 0.33 
19 2 0.88 
19 3 0.87 
19 4 0.87 
19 5 0.88 



==> data/vary_noise/scores_p4_k2.csv <==
sigma,k-prototypes_purity,lca_purity,spectralCAT_purity,famd_purity,onlyCat_purity,spectral_l0_purity,spectral_l10_purity,spectral_l50_purity,spectral_l100_purity,spectral_l1000_purity,spectral_l166_purity,k-prototypes_calinski_harabasz,lca_calinski_harabasz,spectralCAT_calinski_harabasz,famd_calinski_harabasz,onlyCat_calinski_harabasz,spectral_l0_calinski_harabasz,spectral_l10_calinski_harabasz,spectral_l50_calinski_harabasz,spectral_l100_calinski_harabasz,spectral_l1000_calinski_harabasz,spectral_l166_calinski_harabasz,k-prototypes_homogeneity,lca_homogeneity,spectralCAT_homogeneity,famd_homogeneity,onlyCat_homogeneity,spectral_l0_homogeneity,spectral_l10_homogeneity,spectral_l50_homogeneity,spectral_l100_homogeneity,spectral_l1000_homogeneity,spectral_l166_homogeneity,k-prototypes_silhouette,lca_silhouette,spectralCAT_silhouette,famd_silhouette,onlyCat_silhouette,spectral_l0_silhouette,spectral_l10_silhouette,spectral_l50_silhouette,spectral_l100_silhouette,spectral_l1000_silhouette,spectral_l166_silhouette,k-prototypes_adjusted_rand,lca_adjusted_rand,spectralCAT_adjusted_rand,famd_adjusted_rand,onlyCat_adjusted_rand,spectral_l0_adjusted_rand,spectral_l10_adjusted_rand,spectral_l50_adjusted_rand,spectral_l100_adjusted_rand,spectral_l1000_adjusted_rand,spectral_l166_adjusted_rand,k-prototypes_time,lca_time,spectralCAT_time,famd_time,onlyCat_time,spectral_l0_time,spectral_l10_time,spectral_l50_time,spectral_l100_time,spectral_l1000_time,spectral_l166_time
0,1,1,1,0.94486,0.63696,1,1,1,1,0.64984,1,1606.0396788433,3424.8528502235,1606.0396788433,1254.61941788124,260.662222475603,1606.0396788433,1606.0396788433,1606.0396788433,1606.0396788433,277.923268439295,1606.0396788433,1,1,1,0.705210287494762,0.0606156074267346,1,1,1,1,0.0698426126115847,1,0.59261674,0.682647347450256,0.59261674,0.52668035,0.29444978,0.59261674,0.59261674,0.59261674,0.59261674,0.29920715,0.59261674,1,1,1,0.792361494065443,0.0796289307317352,1,1,1,1,0.0920727986873159,1,0.340486388206482,0.0134044885635376,0.653413157463074,0.10887469291687,0.0728273248672485,0.158481307029724,0.207536373138428,0.196863079071045,0.205472011566162,0.204213643074036,0.206740169525146
0.205128205128205,0.9981,0.99964,0.53078,0.93456,0.64246,0.99964,0.99964,0.9996,0.99872,0.64436,0.93054,273.301806287392,1161.82902915315,210.539660853163,345.401702303047,393.371112456233,270.947063846629,271.010989698409,271.161615289173,272.569035834626,395.340855587216,354.807061578108,0.9818579033946,0.996284620388692,0.003806552532646,0.653690521422754,0.0621650739100562,0.99624924725139,0.99628773199746,0.995866938820255,0.987573326166236,0.0633144065595108,0.637584677263507,0.3191139,0.51886647939682,0.25611913,0.32433963,0.32990384,0.31844148,0.31846854,0.31852856,0.3189391,0.33115193,0.3259438,0.992414882565402,0.998560156718538,0.00369464917653898,0.75549851902513,0.0822557759318331,0.998559994457405,0.998560154623262,0.998400156585177,0.994885920028831,0.0840519454588429,0.741516243679174,0.347310419082642,0.0145105218887329,0.645556755065918,0.114680576324463,0.0822253799438477,0.15570348739624,0.209364109039307,0.210298652648926,0.208942232131958,0.203002023696899,0.215516271591187
0.41025641025641,0.95518,0.96008,0.54286,0.84608,0.64062,0.9579,0.95852,0.9592,0.88674,0.64206,0.73192,137.897547210732,773.408583000666,257.92526184147,274.591198459177,411.946490140273,108.194188599081,110.296667359926,123.67193623492,237.452174524922,411.63311741446,367.303694213997,0.737470610443785,0.759757544876893,0.0082235015243839,0.3828607264208,0.0603630496835279,0.750154448925563,0.753063483328963,0.755447302617849,0.49189217807656,0.0612762002620351,0.173579290535664,0.20924386,0.456800192594528,0.2803433,0.27410007,0.34098363,0.19063665,0.19209053,0.20077151,0.2553058,0.34012812,0.31361508,0.828743965942287,0.846683774108248,0.00999358031784428,0.479589985226405,0.0801850458390113,0.838667883989974,0.840958929310258,0.843442504591638,0.598417596250901,0.0811166707128169,0.220332990975979,0.450712008476257,0.0271005487442017,0.641451511383057,0.109953780174255,0.0756200075149536,0.16578209400177,0.222099027633667,0.210557608604431,0.223723769187927,0.217628512382507,0.223427548408508
0.615384615384615,0.88288,0.87928,0.54498,0.67386,0.6362,0.87112,0.873,0.8781,0.76184,0.63714,0.6639,98.3151965842304,671.125277080057,280.912584181697,383.233029030851,404.529895677229,55.9841814362461,58.6853268021501,96.9518493431553,298.659658336758,402.581622288795,395.33301156529,0.480819532327312,0.474362158422734,0.00836357856649012,0.11218734890955,0.0573612631488503,0.449682412552166,0.454261713746934,0.467855476236543,0.215436704937044,0.0590855620479947,0.0834189335452462,0.16358158,0.436460733413696,0.2947209,0.35647392,0.34324414,0.13015948,0.13244984,0.16195378,0.28178233,0.34059274,0.33739254,0.586302086318988,0.575326197872876,0.00970524241525471,0.14729668829933,0.0764412091304497,0.550779043363738,0.5563983816942,0.571744639664171,0.277549352374335,0.0770132908724386,0.111338943630097,0.547180337905884,0.0632245397567749,0.657902841567993,0.122380819320679,0.071778359413147,0.166692700386047,0.21609712600708,0.215301389694214,0.212633638381958,0.222188601493835,0.21171715259552
0.820512820512821,0.8264,0.82076,0.544,0.61,0.63092,0.8089,0.81206,0.8191,0.70378,0.63284,0.64814,77.774247596197,676.235843595102,278.16240345488,444.839701581536,395.314796108204,38.1517121461511,41.4380352266024,103.376525762828,337.363077822051,395.629113599402,393.823787876735,0.335216432623306,0.330197398853019,0.0101205268270507,0.0391970015911214,0.0574368612982709,0.29960324895976,0.305462601355304,0.319505138108563,0.126780842474011,0.0582490825571801,0.0681788987361575,0.13980632,0.435749739408493,0.29278114,0.40563914,0.33833772,0.10510915,0.10810107,0.1589169,0.3056497,0.33846268,0.33865356,0.425881424594344,0.411585838194506,0.0100905696892046,0.0525409369683173,0.0751247140229046,0.381566312315652,0.389407618136317,0.40719464752736,0.167856285127677,0.075808858633893,0.0894051269465218,0.640763530731201,0.117253937721252,0.647743735313416,0.116090135574341,0.08041672706604,0.177030959129334,0.195988397598267,0.219487323760986,0.212385244369507,0.204563465118408,0.239771184921265
1.02564102564103,0.77278,0.76422,0.56052,0.60948,0.64108,0.75174,0.75512,0.7726,0.67642,0.63926,0.6487,62.6214363637924,690.851371425381,297.060028574421,459.849902898016,394.964269271361,28.5300462600482,31.5684780539939,116.56323316012,364.41706615924,392.698459776572,393.832587151607,0.22875486412108,0.232760541279543,0.0170768575072067,0.0366761843664739,0.0642207036740332,0.196193345033428,0.200565372302618,0.229529983914509,0.0967395464807302,0.0632856206591593,0.0693983916097748,0.12219435,0.439054250717163,0.30541638,0.41545618,0.33844033,0.090919405,0.0937073,0.1648341,0.3224348,0.33564267,0.33916545,0.297687900171251,0.28102971112796,0.0201466478480862,0.0493057554610975,0.0834312928210509,0.253513975789539,0.260414771647867,0.297447893137688,0.128447446884013,0.0812300777416885,0.0911422846891995,0.751329998970032,0.211854500770569,0.65059202671051,0.115971937179565,0.0697269868850708,0.176372337341309,0.217878427505493,0.209368028640747,0.214189929962158,0.216567678451538,0.214298963546753
1.23076923076923,0.73532,0.71946,0.57312,0.60424,0.6403,0.71574,0.7183,0.7417,0.6587,0.6403,0.64448,46.3689013235588,629.249259910046,312.593855343766,458.330470257713,387.585941259981,22.3155977821902,24.5277845996385,119.624660163631,367.872769105071,387.585941259981,385.252547718033,0.167521298786768,0.179020074271492,0.0232004370841439,0.032977396669636,0.0611796447482397,0.142723798671648,0.145207101982812,0.178250899121736,0.0765733720497251,0.0611796447482397,0.0644004558919211,0.10660186,0.432908147573471,0.31080186,0.41464576,0.34038448,0.083789214,0.08587998,0.166448,0.32720643,0.34038448,0.3386042,0.221438053824984,0.197448195446409,0.0279994042524538,0.0442453752872892,0.0812997218260489,0.186251751220929,0.190599860996576,0.233578128336218,0.101557796285575,0.0812997218260489,0.0850209328233605,0.86772331237793,0.339467277526855,0.64801299571991,0.115417079925537,0.0750815629959107,0.205658411979675,0.231430921554565,0.224857130050659,0.205308871269226,0.208419785499573,0.210313172340393
1.43589743589744,0.70558,0.6855,0.56006,0.60076,0.63544,0.6904,0.6933,0.71574,0.64794,0.6373,0.64054,38.3921188342093,627.276346069568,302.022215132849,461.611785470828,386.736529053379,19.0205497591067,21.1230417021817,137.252464691115,378.382255278808,386.835080929925,388.19982919347,0.127120192078525,0.139693604383777,0.0165828711071263,0.0310194233962362,0.0583775270105395,0.110385112813013,0.113118568056492,0.141080380199534,0.0667117677028081,0.0589695164024094,0.0603766899653352,0.09739253,0.435008496046066,0.30472785,0.4163781,0.33836785,0.07868737,0.080757685,0.17829405,0.33430332,0.33835137,0.34059593,0.169042003456455,0.142514759897136,0.0197339082556238,0.041579992125888,0.075743273752114,0.144859122394068,0.149306255197474,0.186241217684785,0.0888513303254512,0.0768196252453297,0.080484190492069,0.976929216384888,0.492632169723511,0.634345498085022,0.107121477127075,0.0766741514205933,0.178544902801514,0.221109528541565,0.222690229415894,0.227773704528809,0.208690586090088,0.212664213180542
1.64102564102564,0.68346,0.6582,0.5673,0.59834,0.63948,0.66528,0.66762,0.69646,0.64566,0.63746,0.6395,32.866981694035,642.626332600499,302.683862901463,463.314241726348,387.766624495036,16.6615399910712,18.2904392254826,156.659206362538,377.57968027607,385.210874792886,386.039433891753,0.100697773425248,0.119525456865102,0.0203071740710816,0.0289986772880842,0.0604393180120145,0.0824989282872145,0.0846874765769519,0.116719981976745,0.0654963413566159,0.0598804091393671,0.0610059808812989,0.09142103,0.4368976354599,0.3048661,0.41785884,0.34013724,0.075162336,0.076989464,0.19141594,0.33261275,0.33730972,0.33872592,0.134729821453,0.109589890055952,0.0253086189619943,0.0389544199279828,0.0802589601414493,0.109273982967011,0.11262273357412,0.154660030831877,0.0859724334724191,0.0786639634875809,0.0802065414919582,1.11913405418396,0.53206778049469,0.651291809082031,0.115295009613037,0.0730647563934326,0.157345929145813,0.237126770019531,0.207665438652039,0.212240133285522,0.222186298370361,0.211627678871155
1.84615384615385,0.65812,0.63882,0.56468,0.60034,0.63508,0.64456,0.64532,0.68644,0.64332,0.63378,0.63814,29.600047265549,620.234632140019,307.006176337948,471.272974384136,393.238213153241,15.1569555768099,16.6006130553049,167.489133911567,384.983445814713,392.561454322756,393.203615740241,0.0756127913384622,0.101803988190751,0.0191814895229245,0.0300690713353751,0.0586118257789656,0.0639586543493678,0.0644376748074798,0.104853899857352,0.0645742243332663,0.0579051608233473,0.060346040685066,0.08852138,0.43469050526619,0.3079415,0.42284328,0.33827415,0.07364777,0.07516689,0.19749804,0.33338782,0.3373236,0.3387534,0.101390122933078,0.0865404625794595,0.0221119392430968,0.0403669837250282,0.0764976270648375,0.0849344914437591,0.0860424750657633,0.139464187397548,0.0847153277061214,0.0752675628673473,0.0793566872779327,1.12223926067352,0.586488060951233,0.696147723197937,0.109422435760498,0.0708836889266968,0.175203886032105,0.235061612129211,0.214408712387085,0.224845662117004,0.205833077430725,0.216290926933289
2.05128205128205,0.6397,0.62182,0.58412,0.6002,0.63544,0.62496,0.6271,0.67556,0.642,0.63414,0.63926,24.516244646924,669.137107484855,329.547702825777,470.539435615124,384.444171829453,13.528800063928,14.6483537389841,183.66130703663,379.959497881897,383.568329444883,384.956842103493,0.0594720763939273,0.0859081927738026,0.0306218869817166,0.0297182823268822,0.0596774614201862,0.0491276134134866,0.0505677000745481,0.0932669715600772,0.0643617482224534,0.0587836596314575,0.0622402968603719,0.08380153,0.442194640636444,0.3154684,0.4233352,0.33424222,0.07234312,0.07364218,0.20907806,0.33237767,0.33337256,0.33545277,0.0798616720484629,0.0672380523400328,0.0351566505447417,0.0399705481381302,0.0758977420377485,0.0650323405945441,0.0673325495336212,0.123722192013418,0.0824901008871334,0.0744719449013706,0.0795604270336395,1.13634006977081,0.623255887031555,0.626259579658508,0.109250454902649,0.0710922145843506,0.176423988342285,0.220530166625977,0.215699000358582,0.205204262733459,0.202513022422791,0.215464243888855
2.25641025641026,0.62454,0.60382,0.5594,0.59512,0.64038,0.60706,0.60854,0.66566,0.64078,0.64004,0.64028,22.1299353424344,597.530598273627,296.336598539119,471.424931659447,391.352862191269,13.5244571489862,14.6179322293055,203.388441249046,387.870134441759,389.844782827309,390.181569635567,0.0468574490658328,0.0813916340358236,0.0170641325684749,0.0268312221906171,0.0631488148015424,0.0363291430326564,0.0372581315039847,0.0828221480455909,0.0633201963674506,0.0635303781926321,0.0632643915045223,0.082072474,0.429617613554001,0.3022987,0.42294607,0.33623952,0.07306983,0.07409597,0.22115971,0.33417156,0.33452636,0.33532414,0.0629465866724978,0.0538081772700217,0.020247267327814,0.0359524260476162,0.0814441184911505,0.0476789854399216,0.0492288550463195,0.110336657132235,0.081574604879182,0.0806905949764813,0.0809883723213761,1.1682911157608,0.639722385406494,0.644236521720886,0.119228277206421,0.0770836734771729,0.179943222999573,0.224165000915527,0.215865626335144,0.223675599098206,0.218546414375305,0.212779068946838
2.46153846153846,0.61182,0.60446,0.57048,0.60176,0.63392,0.59936,0.5997,0.66038,0.63918,0.6326,0.63606,19.4003073021996,660.583679963765,304.172650608875,457.092660583374,377.296898467102,12.62899593415,13.3574448557051,195.310997685654,375.335447518664,376.476666055263,377.100681784111,0.0385603877385808,0.0728199718635306,0.0238291414434993,0.0311949281703182,0.0596178395618155,0.0328120555449944,0.0329567949613452,0.0777656118886646,0.0626433929172107,0.0589445143520514,0.0607106806237258,0.07964788,0.437783628702164,0.3066175,0.4122498,0.33104175,0.071919195,0.072549164,0.21849933,0.3312022,0.33001015,0.3320378,0.0517712380612292,0.049122957068345,0.027728817162658,0.0419139539669895,0.0765588071755878,0.0428803988351388,0.0434522624434502,0.103993950816035,0.080382542198659,0.0752948521773789,0.0782733059864769,1.1705096244812,0.686061625480652,0.661028943061829,0.112745447158813,0.0717630910873413,0.158883891105652,0.220305585861206,0.212008438110352,0.21163932800293,0.216848239898682,0.213520350456238
2.66666666666667,0.59854,0.58374,0.5713,0.60178,0.63776,0.59188,0.59482,0.65426,0.64026,0.63776,0.63776,18.0520592497162,534.670792518949,323.315365939173,472.071080884048,392.569394907955,11.4999533262559,12.4630971519084,217.353678186497,386.887656757551,392.569394907955,392.569394907955,0.0308171523787046,0.0750543135717722,0.0224061347548075,0.030766453417344,0.0597350113941637,0.0266249608615703,0.0280243743558506,0.0726067670004482,0.0613797512256939,0.0597350113941637,0.0597350113941637,0.07754773,0.420788109302521,0.31925243,0.42427716,0.3400796,0.0696619,0.07077237,0.23122582,0.3365108,0.3400796,0.3400796,0.0411188451579491,0.0361246024536315,0.028196223568008,0.0414350098881228,0.078241298396527,0.0350806080653362,0.0372587418777634,0.0955729103489425,0.0805048980288086,0.078241298396527,0.078241298396527,1.2765673828125,0.68629189491272,0.645830941200256,0.121371912956238,0.0769995880126953,0.172471671104431,0.214934616088867,0.219906811714172,0.207898344993591,0.201748342514038,0.214318671226501
2.87179487179487,0.59442,0.58536,0.5779,0.59996,0.63384,0.58304,0.5826,0.64728,0.63754,0.63494,0.63574,16.4547164698875,752.234029358903,321.863083642357,467.932734515929,386.642291389319,12.0655647858118,12.6886992663128,224.804534697852,384.558310377122,387.929365793451,387.426448727658,0.0275428816240823,0.0552075758667068,0.0272002168307886,0.0303378912185156,0.058140618880244,0.0226257074110204,0.0222913561866885,0.0652616455564596,0.0602048593579321,0.0587567548223485,0.0592006217570583,0.07743995,0.449844866991043,0.3095469,0.42008772,0.3344435,0.072395965,0.07320145,0.23492113,0.33484784,0.33668762,0.33615014,0.0368076400675969,0.0343561330632451,0.0330349017300908,0.0407088194617344,0.0747289808376517,0.0297582460383621,0.0294836588203317,0.0871616715483851,0.0783873190095995,0.0759937330638893,0.0767615581257251,1.20998279571533,0.669151191711426,0.645336194038391,0.11061233997345,0.0763797044754028,0.166785936355591,0.230088381767273,0.218034534454346,0.213850073814392,0.231400270462036,0.219148178100586
3.07692307692308,0.5869,0.58658,0.56412,0.5965,0.63622,0.57514,0.57682,0.64466,0.6336,0.63286,0.63246,16.1079349470636,598.09349116498,299.341945037272,470.009001328001,390.249168315706,11.113359128395,11.7465880614789,221.801029872215,386.014659407637,386.643838410349,385.041530828081,0.023581910389116,0.0534657527948361,0.0198854766272917,0.028058214722564,0.057061671627067,0.0188395480888398,0.0193451076863245,0.0635240736707184,0.0563882437712968,0.0562717952415946,0.0564416222982736,0.07615618,0.429445922374725,0.30112398,0.4210389,0.34235856,0.07043429,0.07103867,0.23553576,0.33804062,0.33764312,0.33646306,0.0314942605896367,0.0349566801196638,0.0208194509904163,0.0376121023525245,0.0766076671820077,0.024514908687682,0.0254695527807628,0.0849527414295001,0.0740872546562432,0.0733515821647387,0.0728773636311597,1.24204041004181,0.70190348148346,0.612946100234985,0.11200843334198,0.0765631294250488,0.181677269935608,0.210597620010376,0.21835334777832,0.212423915863037,0.210713157653809,0.211176414489746
3.28205128205128,0.57606,0.58064,0.56346,0.59594,0.63546,0.57084,0.57228,0.6377,0.63602,0.6352,0.63638,16.7504753761794,651.566762365883,292.263406623457,472.260430166505,387.933268813422,11.8439451501032,12.4825678760084,223.3565525799,386.625891252981,387.089254257691,388.438857704352,0.0189835139575165,0.0544328698095928,0.0202447272105941,0.0273297084995186,0.0567524414385634,0.0168328383039526,0.0172475324778534,0.0582247275333307,0.0571929457834204,0.0568150254907381,0.0574107296294415,0.0790104,0.43919974565506,0.29419917,0.42277092,0.33704576,0.07287213,0.07364,0.23496121,0.33714345,0.3361609,0.33813462,0.0250141840339022,0.0317334263006119,0.0207555492318484,0.0366505022853628,0.0746162613325097,0.0218162898867946,0.0225101356635011,0.0776710877959791,0.0752399254732251,0.074296028865529,0.0756559394810685,1.2183269405365,0.682423052787781,0.63955924987793,0.113737182617188,0.0833639192581177,0.17061089515686,0.2249675989151,0.214977312088013,0.213869938850403,0.199991998672485,0.228427658081055
3.48717948717949,0.57412,0.59292,0.57144,0.60446,0.64404,0.56666,0.56666,0.6438,0.64544,0.64234,0.64414,14.8423825638247,740.569779349852,304.519173284938,469.550899402547,398.53750358599,11.1999508363494,11.7626031565421,236.666689496821,396.182411982384,397.178966221787,397.162526964797,0.0179313220454518,0.0559342568789608,0.0226976481617736,0.0332752948991224,0.0633539154737831,0.0149529984318373,0.0149947757661509,0.0626251161239472,0.063801449446277,0.0627138576438241,0.0632822988170418,0.07526464,0.449316442012787,0.30332667,0.41839695,0.34271926,0.07158159,0.07200639,0.24310596,0.3420008,0.3410164,0.34187493,0.0236954316054873,0.0408917479242391,0.0272322567349254,0.0446808851716111,0.0840639368252739,0.0192989975064483,0.019355971247226,0.0833799005086572,0.0852778610022594,0.0822734242566064,0.0838245882880452,1.15770866394043,0.683420734405518,0.633919396400452,0.117996611595154,0.0755466794967651,0.166490416526794,0.260169405937195,0.25629599571228,0.224631147384644,0.220528311729431,0.213045144081116
3.69230769230769,0.56334,0.5775,0.56862,0.599,0.63474,0.55846,0.55896,0.62908,0.63308,0.63268,0.6328,13.8248866978596,644.223871458097,305.873551432844,472.654137822814,389.723648725609,10.5325080215565,11.1317645979386,240.065189552378,387.451927700232,388.153874412501,391.012697659512,0.0143236850879005,0.0474385465354754,0.0238363273721228,0.0291901452129993,0.0578994803325638,0.0125164768056451,0.0127347067012253,0.0527904258050982,0.0567772654614615,0.0571306019870326,0.0564837093619948,0.07446355,0.435722351074219,0.30097657,0.4234772,0.33862227,0.06965697,0.07041186,0.24588522,0.33780155,0.3368966,0.34051925,0.0188047744428863,0.0300433537510198,0.0247342427746497,0.0391200806799184,0.0757563590704674,0.016160955785569,0.016526309790661,0.0703651983706891,0.0747050506523842,0.0737453863415194,0.0745329776585182,1.3229710817337,0.690832877159119,0.62945803642273,0.110361943244934,0.0742719316482544,0.167741274833679,0.231766967773438,0.207045350074768,0.210998830795288,0.211810388565063,0.213650960922241
3.8974358974359,0.56232,0.57322,0.57294,0.59906,0.64258,0.56048,0.56074,0.6393,0.64066,0.64014,0.64074,13.4568915000211,686.728201311104,314.959328791918,469.184233761585,396.570605823752,10.4306268295431,10.902483938329,260.603090526796,392.318849214392,396.466814832659,397.693945490303,0.0130560112229547,0.0690873490794577,0.0236657783440649,0.0293563835662145,0.0628558513687599,0.0127084828440218,0.0127219289335737,0.0589827897275755,0.0621409097610284,0.0611685269155953,0.0612557088257307,0.073818535,0.411057354807854,0.30880085,0.42196843,0.34178647,0.06939319,0.0701545,0.2585858,0.3388319,0.3416325,0.3438965,0.0169627854130716,0.0278434343167586,0.0291463164622201,0.0393818903364228,0.0827775474949326,0.0162318363804525,0.016290190583761,0.0786436207343276,0.0812627660236024,0.0806330313259064,0.0817670381356669,1.16781907558441,0.700808715820313,0.643503994941711,0.106088914871216,0.0778294277191162,0.164867300987244,0.226869897842407,0.217030344009399,0.21078604221344,0.205599660873413,0.234016890525818


==> data/vary_noise/scores_p4_k2_hm.dat <==
x y C 
0 0 1.00 
0 1 1.00 
0 2 1.00 
0 3 1.00 
0 4 0.65 
0 5 0.64 

1 0 1.00 
1 1 1.00 
1 2 1.00 
1 3 1.00 
1 4 0.64 
1 5 0.64 

2 0 0.96 
2 1 0.96 
2 2 0.96 
2 3 0.89 
2 4 0.64 
2 5 0.64 

3 0 0.87 
3 1 0.87 
3 2 0.88 
3 3 0.76 
3 4 0.64 
3 5 0.64 

4 0 0.81 
4 1 0.81 
4 2 0.82 
4 3 0.70 
4 4 0.63 
4 5 0.63 

5 0 0.75 
5 1 0.76 
5 2 0.77 
5 3 0.68 
5 4 0.64 
5 5 0.64 

6 0 0.72 
6 1 0.72 
6 2 0.74 
6 3 0.66 
6 4 0.64 
6 5 0.64 

7 0 0.69 
7 1 0.69 
7 2 0.72 
7 3 0.65 
7 4 0.64 
7 5 0.64 

8 0 0.67 
8 1 0.67 
8 2 0.70 
8 3 0.65 
8 4 0.64 
8 5 0.64 

9 0 0.64 
9 1 0.65 
9 2 0.69 
9 3 0.64 
9 4 0.63 
9 5 0.64 

10 0 0.62 
10 1 0.63 
10 2 0.68 
10 3 0.64 
10 4 0.63 
10 5 0.64 

11 0 0.61 
11 1 0.61 
11 2 0.67 
11 3 0.64 
11 4 0.64 
11 5 0.64 

12 0 0.60 
12 1 0.60 
12 2 0.66 
12 3 0.64 
12 4 0.63 
12 5 0.63 

13 0 0.59 
13 1 0.59 
13 2 0.65 
13 3 0.64 
13 4 0.64 
13 5 0.64 

14 0 0.58 
14 1 0.58 
14 2 0.65 
14 3 0.64 
14 4 0.63 
14 5 0.63 

15 0 0.58 
15 1 0.58 
15 2 0.64 
15 3 0.63 
15 4 0.63 
15 5 0.64 

16 0 0.57 
16 1 0.57 
16 2 0.64 
16 3 0.64 
16 4 0.64 
16 5 0.64 

17 0 0.57 
17 1 0.57 
17 2 0.64 
17 3 0.65 
17 4 0.64 
17 5 0.64 

18 0 0.56 
18 1 0.56 
18 2 0.63 
18 3 0.63 
18 4 0.63 
18 5 0.63 

19 0 0.56 
19 1 0.56 
19 2 0.64 
19 3 0.64 
19 4 0.64 
19 5 0.64 



==> data/vary_noise/scores_p4_k4.csv <==
sigma,k-prototypes_purity,lca_purity,spectralCAT_purity,famd_purity,onlyCat_purity,spectral_l0_purity,spectral_l10_purity,spectral_l50_purity,spectral_l100_purity,spectral_l1000_purity,spectral_l83_purity,k-prototypes_calinski_harabasz,lca_calinski_harabasz,spectralCAT_calinski_harabasz,famd_calinski_harabasz,onlyCat_calinski_harabasz,spectral lambda=0 kernel=preset_calinski_harabasz,spectral lambda=10 kernel=preset_calinski_harabasz,spectral lambda=50 kernel=preset_calinski_harabasz,spectral lambda=100 kernel=preset_calinski_harabasz,spectral lambda=1000 kernel=preset_calinski_harabasz,spectral lambda=83.33333333333333 kernel=preset_calinski_harabasz,k-prototypes_homogeneity,lca_homogeneity,spectralCAT_homogeneity,famd_homogeneity,onlyCat_homogeneity,spectral lambda=0 kernel=preset_homogeneity,spectral lambda=10 kernel=preset_homogeneity,spectral lambda=50 kernel=preset_homogeneity,spectral lambda=100 kernel=preset_homogeneity,spectral lambda=1000 kernel=preset_homogeneity,spectral lambda=83.33333333333333 kernel=preset_homogeneity,k-prototypes_silhouette,lca_silhouette,spectralCAT_silhouette,famd_silhouette,onlyCat_silhouette,spectral lambda=0 kernel=preset_silhouette,spectral lambda=10 kernel=preset_silhouette,spectral lambda=50 kernel=preset_silhouette,spectral lambda=100 kernel=preset_silhouette,spectral lambda=1000 kernel=preset_silhouette,spectral lambda=83.33333333333333 kernel=preset_silhouette,k-prototypes_adjusted_rand,lca_adjusted_rand,spectralCAT_adjusted_rand,famd_adjusted_rand,onlyCat_adjusted_rand,spectral lambda=0 kernel=preset_adjusted_rand,spectral lambda=10 kernel=preset_adjusted_rand,spectral lambda=50 kernel=preset_adjusted_rand,spectral lambda=100 kernel=preset_adjusted_rand,spectral lambda=1000 kernel=preset_adjusted_rand,spectral lambda=83.33333333333333 kernel=preset_adjusted_rand,k-prototypes_time,lca_time,spectralCAT_time,famd_time,onlyCat_time,spectral lambda=0 kernel=preset_time,spectral lambda=10 kernel=preset_time,spectral lambda=50 kernel=preset_time,spectral lambda=100 kernel=preset_time,spectral lambda=1000 kernel=preset_time,spectral lambda=83.33333333333333 kernel=preset_time
0,1,0.80628,0.8923,0.92696,0.71424,0.7645,0.9167,0.91614,0.90196,0.72316,0.91076,1115.75348145866,763.675699606555,749.39781812238,887.253323460807,364.416987267323,369.656988421409,752.482504229114,752.441452624543,734.520073501528,377.571320332147,746.682922649233,1,0.910714822041908,0.932269239853628,0.763192689176728,0.382053831098736,0.846936241801911,0.852199544287233,0.847760160938144,0.796181070306675,0.399395097328845,0.828080982209742,0.57148045,0.45619515,0.45187178,0.5076109,0.30779645,0.2862368,0.48205987,0.48229146,0.47325587,0.31559443,0.4793065,1,0.725613508056362,0.846400597649602,0.815112084394629,0.387303931038018,0.69350579941303,0.816986622009543,0.815343894369103,0.7791807403995,0.399678729928013,0.801911781191283,0.418156471252441,0.278715472221375,1.07105795383453,0.125202569961548,0.0878008317947388,0.190309753417969,0.23690703868866,0.252180500030518,0.237314677238464,0.240149893760681,0.228453545570374
0.205128205128205,0.99916,0.8756,0.46034,0.89186,0.71164,0.67968,0.89372,0.89538,0.85108,0.7093,0.8697,333.469932347966,509.870385036381,66.3455421705528,390.448560312643,328.509781497635,135.123916414167,298.89597387017,327.430766043214,352.46055626836,322.395650509199,346.096014794245,0.996040111335535,0.833204346943998,0.232193428715825,0.680045708394016,0.379633555838188,0.613234260354894,0.780827792052479,0.782386706368229,0.663079719046444,0.378359653788352,0.708286865307167,0.3153387,0.3664748,0.024232922,0.32608986,0.27585366,0.12690045,0.28049853,0.29576606,0.3024891,0.27485391,0.3016671,0.997739779955903,0.767683101799151,0.179310031272981,0.73366040553784,0.383924093516388,0.494395251043907,0.760144228407801,0.763325952620323,0.659401968525169,0.376284925089222,0.701927991892809,0.745311818122864,0.242712869644165,0.934546890258789,0.126315298080444,0.0884486293792725,0.178823747634888,0.221646642684937,0.228429927825928,0.25185510635376,0.231622505187988,0.25287980556488
0.41025641025641,0.93944,0.84218,0.41202,0.84162,0.71654,0.54818,0.55536,0.82432,0.79404,0.71298,0.80334,205.937078226234,452.703558795376,46.8880840525231,298.221186244128,288.67450784707,61.3899395695954,70.9498182667755,249.028641279012,284.983006291092,285.95792036047,278.144567410397,0.792544865204153,0.617596656183741,0.115364640495616,0.579288475048922,0.384823072880569,0.347469937218487,0.370789985970452,0.584250771969489,0.516395357776279,0.383664723394723,0.537196082332872,0.21768183,0.3392967,0.008045649,0.2755151,0.26079032,0.03583321,0.04653473,0.2406958,0.26349527,0.26061383,0.25899988,0.84488354904322,0.644568179873579,0.0979542020922783,0.62539455096169,0.390969571632153,0.230838910856613,0.246712834939819,0.595268676107139,0.535328368454255,0.381304752674532,0.553461643494385,0.712244725227356,0.230904512405396,1.02424104213715,0.123091502189636,0.0851113796234131,0.217086744308472,0.232163901329041,0.226725387573242,0.23132794380188,0.232782521247864,0.232170023918152
0.615384615384615,0.80794,0.78728,0.39872,0.80106,0.71466,0.46382,0.48074,0.77994,0.75974,0.71354,0.76924,125.790893262763,436.070631252763,39.7268802571646,266.096579898844,265.450261563368,32.0077081675315,41.4758618951438,223.366429406019,262.109068007708,264.05269460767,256.531724445056,0.501149772565405,0.500318903408584,0.10060994569374,0.506854857606185,0.38335570668113,0.192055754822817,0.221709526491783,0.479782502841846,0.446326356580588,0.383809026005498,0.46203614130636,0.14212453,0.3287449,0.0063366783,0.25688073,0.25126883,0.012352224,0.01741094,0.2229329,0.25307813,0.25079662,0.24828565,0.553416610680394,0.529677989957599,0.0855569115200762,0.545005582818725,0.388472165168643,0.11667961867364,0.129794391446703,0.504434906700924,0.468737569531742,0.381728882221945,0.485690814184573,1.0378085231781,0.271504082679749,1.04934800624847,0.126353559494019,0.0865329599380493,0.180922837257385,0.238807463645935,0.259134430885315,0.228602046966553,0.221078410148621,0.230288677215576
0.820512820512821,0.69494,0.7581,0.39242,0.7748,0.71324,0.42146,0.4367,0.7505,0.74216,0.70896,0.7463,77.8274962742607,425.34446865535,37.7415370580981,248.031709272437,250.043412110068,22.1971775624379,29.1152394477976,210.741594489809,245.633266897453,248.332105726989,243.317705781137,0.321234481071813,0.44147102360401,0.0957543700073409,0.461661339095595,0.381520188028131,0.12278351416764,0.145978859747405,0.426066918600882,0.417830942176027,0.37736853538708,0.422056942241617,0.089941815,0.3268273,0.005444486,0.24673991,0.24332814,0.013923594,0.0141055705,0.21519837,0.24491073,0.24339397,0.24308102,0.352943814101954,0.465965012986181,0.0807613472047702,0.495457496617689,0.385357015026991,0.0753628268345973,0.0826257523450465,0.450290519723119,0.43751611056774,0.375127075334008,0.445077341496186,1.45276654243469,0.237885355949402,1.06847051143646,0.128904318809509,0.0874042558670044,0.169027605056763,0.236457195281982,0.231414155960083,0.231076159477234,0.229120707511902,0.249231686592102
1.02564102564103,0.60448,0.74144,0.38498,0.75708,0.7157,0.38632,0.40184,0.73704,0.73494,0.71274,0.73762,52.5256628450145,436.783439224951,35.1130291354385,245.519133217697,248.973390700612,16.9901397962142,22.048520102385,213.361670098137,243.664445686628,246.395479751379,242.238993274482,0.210674050436043,0.415918578812775,0.0909600271882268,0.433556624787888,0.386114199936016,0.081602357790117,0.0965599931798787,0.398948461072048,0.404328386456005,0.382015713095325,0.406483515709699,0.061273206,0.32633045,0.002560088,0.24548659,0.24292767,0.016418524,0.0152678145,0.21807267,0.24373724,0.24285622,0.24317726,0.225067648404593,0.438109548033377,0.0749375941065113,0.463083152243877,0.389089726231615,0.0480652735823726,0.0542501913023863,0.426109392893735,0.422994784121181,0.380790235934133,0.428794415320595,1.98829446315765,0.253828148841858,1.03803484916687,0.121083874702454,0.0825316190719605,0.175486307144165,0.230004787445068,0.218354058265686,0.244907240867615,0.227095732688904,0.229783411026001
1.23076923076923,0.53436,0.73396,0.39222,0.74388,0.71044,0.36996,0.37886,0.7263,0.72628,0.70778,0.72842,36.430843637979,440.085144088898,38.1355975240039,237.61769500836,240.53502631354,14.2954577927444,17.7694032757152,209.909570245304,236.200706205432,238.557435030401,234.619254193936,0.144300399832123,0.397148629189993,0.0978354109997047,0.41576736883512,0.376862072039581,0.0602142849142444,0.068584744031577,0.383659514526123,0.392598593059783,0.374950313990602,0.392072356919191,0.045191914,0.32894817,0.0066425498,0.24074434,0.23877564,0.021208119,0.019532476,0.2167376,0.23921795,0.23882207,0.23895286,0.148855312560108,0.419493102125126,0.0821061398884767,0.439953924682911,0.3811921907816,0.0377814222644105,0.0393816239794404,0.408120976277607,0.407837359120551,0.372715522232815,0.412415254127485,2.27985493659973,0.250701727867126,1.02462804794312,0.127199339866638,0.0831192970275879,0.195548548698425,0.237486743927002,0.235886178016663,0.221202826499939,0.228024077415466,0.225540337562561
1.43589743589744,0.47746,0.72632,0.39276,0.73742,0.71346,0.3545,0.36184,0.72426,0.72108,0.7085,0.72644,27.2927731793967,442.920074025432,38.3243245644603,238.122796027112,241.863187276677,12.7233121966508,15.2789948955377,213.302254432326,236.621535360789,239.716162347674,235.146120401523,0.0998628379513424,0.386388055679778,0.0971823770758885,0.405575641111779,0.381944089764433,0.0468268167190699,0.0521575708800634,0.380848459823396,0.387098367622147,0.37646405448421,0.391043268010949,0.03786207,0.32949868,0.0057669296,0.240595,0.23902303,0.024639187,0.022790447,0.21936598,0.23901188,0.23900436,0.23872276,0.0996741147513933,0.407108616251171,0.0817456000319642,0.428448200564905,0.385999134602187,0.0290574045204799,0.0298054871556082,0.404907962440284,0.398256538496881,0.374055943865722,0.408663573196481,2.1438147354126,0.293545322418213,1.06622656345367,0.12949800491333,0.0883213138580322,0.220356388092041,0.24305383682251,0.266005940437317,0.216718168258667,0.233054342269897,0.218650460243225
1.64102564102564,0.4418,0.72238,0.39086,0.73248,0.71454,0.3417,0.34936,0.72056,0.71912,0.70812,0.72242,22.4037478339803,449.013120546698,37.0692808158966,239.507790723531,242.744531747272,11.5283647923978,13.8066542222704,218.462349623836,238.410771424272,240.998426988697,236.869404335755,0.0758865176944251,0.382655235671519,0.0955979124541052,0.399496398659042,0.383548353917265,0.0375781817102853,0.0418617914942102,0.376076226748923,0.384063490042418,0.375092451805755,0.385362689709563,0.035104465,0.33325166,0.0045313495,0.24113443,0.23985009,0.026017519,0.023804428,0.22387272,0.23975377,0.2399604,0.23940279,0.073245844739672,0.399970094384339,0.0790604313873987,0.419486316112257,0.387800961162024,0.022631709359544,0.0238304416296132,0.39876076113533,0.394021363954665,0.373080824648132,0.401062636204882,2.14795829296112,0.269792737960815,1.07813742160797,0.122301964759827,0.0862760639190674,0.1836399269104,0.267325835227966,0.233840427398682,0.248830986022949,0.228013896942139,0.222406048774719
1.84615384615385,0.40566,0.71546,0.3883,0.72558,0.7116,0.33114,0.33852,0.71738,0.71378,0.70844,0.71788,18.3416508371749,442.378253082545,35.9504177863699,238.009582504686,241.032626897692,10.7327151247317,12.946649503749,218.605011038055,237.141418033501,239.27698478899,235.577627390478,0.055362850450942,0.372671280691113,0.0926258109342307,0.389677179667353,0.379060037154402,0.0283325281803637,0.0326064140615041,0.370466742473265,0.377191936779077,0.375215146135169,0.379145590695364,0.032991182,0.33250922,0.003921886,0.24026968,0.23904884,0.025512608,0.02266944,0.22518507,0.23912662,0.23910399,0.23878239,0.0513868969291282,0.388119391536585,0.076479675057641,0.407576069230348,0.382433241336656,0.015514328652416,0.0172806843029377,0.39352467744455,0.38437149695895,0.373655192116558,0.392642646969821,2.1890181684494,0.29624979019165,1.23804565429688,0.131364970207214,0.0942339706420898,0.275249328613281,0.314526720046997,0.324535269737244,0.304422578811646,0.290731711387634,0.271590514183044
2.05128205128205,0.38912,0.70962,0.3965,0.71672,0.70602,0.32636,0.3271,0.71234,0.70876,0.70328,0.71138,16.3958163269774,435.989162982958,39.0257437916928,236.394610478735,238.784850504255,10.0232231252699,11.9753410485486,218.501478566006,234.799208127345,237.023632372598,233.27687535963,0.0472575787895214,0.364947294444181,0.100431803979133,0.380343697716695,0.371241231664836,0.0246658805821756,0.0277943833358923,0.364455849593655,0.372305545741126,0.369578368483687,0.371848823443413,0.032819018,0.3277037,0.005192129,0.23877105,0.23823875,0.026828539,0.023877466,0.22559406,0.23743811,0.23789424,0.23716259,0.0427992925658315,0.37876082858769,0.0835705682233192,0.392744664523102,0.374444590478461,0.0135401310616321,0.013678174155204,0.385547539831644,0.376510532129642,0.366427767896032,0.381935946093018,2.09863973617554,0.338524203300476,1.02498170852661,0.129262094497681,0.0887466621398926,0.192890882492065,0.246052055358887,0.23414520740509,0.23542754650116,0.263873763084412,0.230018110275269
2.25641025641026,0.35922,0.7093,0.38498,0.7185,0.711,0.31876,0.32434,0.7152,0.7101,0.70614,0.71228,13.9718974876562,440.107134879577,35.7060024075272,236.285916801196,237.720333132802,9.64057908158543,11.749492467571,220.377632229891,234.275435626719,235.878751888981,232.902344000331,0.0332007050805123,0.366804528978451,0.0924694910404177,0.384451061351869,0.378731617058876,0.0204399557153733,0.0241885178693781,0.368186193685298,0.375567776153883,0.373489928623211,0.374942043541007,0.033122152,0.33040074,0.0038019342,0.23876292,0.23771709,0.027280228,0.025351303,0.22786434,0.23744325,0.23762476,0.23698553,0.0283930113187186,0.377528180944088,0.0766230334130429,0.394428751773724,0.382223693673143,0.0112341334325273,0.0122059414273726,0.389795828789475,0.377886137048313,0.369854497365581,0.382647145225381,2.23970440387726,0.325036578178406,1.00727434158325,0.118664789199829,0.0794195890426636,0.177878613471985,0.235999412536621,0.230182666778564,0.228504405021667,0.224838347434998,0.269325065612793
2.46153846153846,0.35226,0.71208,0.38582,0.72208,0.71428,0.3132,0.31844,0.71702,0.71254,0.71186,0.71526,13.3482077025999,449.013919431157,34.7196049859087,238.789620421801,240.836779015941,9.34580951457961,11.3191583525118,225.110038112497,237.161755382847,239.040921930091,235.925328774066,0.0292802278965596,0.372150008317837,0.0902615249091569,0.389504034859017,0.385287215482112,0.0184339768882377,0.0215832061002771,0.372916392941679,0.379968148470801,0.381984578409171,0.380272823409533,0.033495598,0.33471543,0.0027248033,0.23986214,0.23887748,0.02855385,0.02637719,0.23118842,0.23867783,0.23907901,0.23844333,0.0246827629735801,0.383515572983427,0.0733406276924685,0.400642635618541,0.387806468131637,0.00991278692992616,0.010674581210605,0.393808077688276,0.381850276836131,0.379770410494982,0.387509435699834,2.12754686832428,0.3214825963974,1.0658398103714,0.123051800727844,0.0813217544555664,0.177091760635376,0.231751751899719,0.232897334098816,0.223490281105042,0.22764778137207,0.231430745124817
2.66666666666667,0.34004,0.7078,0.38608,0.7203,0.71526,0.31036,0.3165,0.71678,0.71286,0.71142,0.71446,12.2330195277532,452.044852928053,35.8901175044071,239.810512797109,241.520915883506,8.80622352058354,10.7111124604849,226.795290728355,238.26203396521,239.964880434336,237.268217318249,0.0249288623312263,0.368018096932202,0.0920382047313269,0.389184058648877,0.38630253263806,0.0161758009934107,0.0194017548299905,0.370934965411657,0.380808719932997,0.382900788306614,0.380563520083016,0.03277207,0.33189973,0.0032075634,0.2406517,0.24001361,0.027913585,0.025191946,0.23283589,0.24000683,0.2401627,0.23969698,0.0203474652311613,0.376289157275476,0.0757502527374558,0.397487038728029,0.389327173267235,0.00793139802197827,0.00886699099083647,0.392545491632016,0.38228225206734,0.379153176011368,0.38595982718562,2.17659204483032,0.423911147117615,1.04533237934113,0.123836178779602,0.0803513669967651,0.176791110038757,0.23595103263855,0.225949645042419,0.246502356529236,0.231974406242371,0.245829496383667
2.87179487179487,0.33028,0.707,0.38938,0.71624,0.71402,0.3071,0.311,0.7146,0.7113,0.71012,0.71206,11.5399343765193,454.662003627992,36.2769851888523,238.949163600627,240.270570287395,9.2429329465323,10.9579638623592,225.092483265199,237.133145533117,239.04283802342,236.073161133886,0.0204122429597361,0.365603159324193,0.0930432908541582,0.384964643384835,0.38289085699127,0.014961267772397,0.0172398490051106,0.369991211016855,0.378258962465628,0.380575895670645,0.376856127680256,0.033632502,0.3320807,0.0026535182,0.23973697,0.23910344,0.029640276,0.02683534,0.23126043,0.23886478,0.23904182,0.23860256,0.0159063986357834,0.375612715574149,0.077104913864685,0.390892743953608,0.387758427323049,0.00772035451207206,0.00810539721570235,0.389827181929212,0.379778384338566,0.377211456677259,0.382380079140563,2.12285894393921,0.39674147605896,1.00413512229919,0.123517141342163,0.0837129831314087,0.175896391868591,0.240153021812439,0.228477721214294,0.2358478307724,0.233075833320618,0.230451526641846
3.07692307692308,0.329,0.70894,0.39098,0.7173,0.715,0.30666,0.31148,0.71466,0.71356,0.712,0.71428,11.1838417038667,442.563076978891,37.3461078134237,236.292917675641,237.133909395116,8.87569333343843,10.8213865232141,224.019384628432,233.778530192434,235.47651244503,232.722064285648,0.0190159750216679,0.369402387134083,0.0973414551713191,0.38558439031782,0.384977912661809,0.0135356491371646,0.0161584150185471,0.36953050665278,0.381436831039069,0.383223188632444,0.3805480775386,0.033903446,0.3282885,0.004650027,0.23819657,0.23713039,0.030025465,0.027816262,0.2309628,0.23709197,0.23733678,0.23677908,0.0146511110196945,0.3777549373613,0.0800499705990637,0.391825383699192,0.388781382815913,0.00661734952962695,0.00799236231859692,0.389573599368646,0.383659220005873,0.379340100427892,0.385834180544506,2.17231779575348,0.375881681442261,1.05340445518494,0.123805618286133,0.0940706014633179,0.178038463592529,0.234380912780762,0.232871465682983,0.226958584785461,0.230925631523132,0.236807737350464
3.28205128205128,0.32788,0.70682,0.38356,0.71532,0.71114,0.30186,0.30594,0.71494,0.71082,0.70786,0.7124,11.3092017581469,448.114687475207,36.3365979656335,237.389749723166,238.492773544024,8.82776477853902,10.2992042770654,225.018856049281,235.335941553522,236.841356143372,234.322619520484,0.0182913122728257,0.363786892776778,0.0922078913441785,0.382849980579698,0.379128898877191,0.0119621836971762,0.0137206196187675,0.368802705997021,0.377438413762118,0.375968011188703,0.377386020842459,0.033887565,0.3317577,0.005634315,0.2390354,0.23811054,0.029769745,0.027497882,0.23207793,0.23798403,0.23823807,0.23776688,0.014129763817079,0.373847636283933,0.0776128563792179,0.388512946841129,0.381534042305033,0.00517925967955283,0.00615611905547685,0.38886022282627,0.377975419357019,0.371892180840427,0.381747708913778,2.19046222686768,0.371119208335876,1.02555452346802,0.124683060646057,0.0847932863235474,0.193643660545349,0.244000310897827,0.222905111312866,0.24538293838501,0.227209868431091,0.247442798614502
3.48717948717949,0.31918,0.7001,0.38048,0.71496,0.71278,0.30078,0.30472,0.71322,0.71106,0.70986,0.71132,10.4294088329946,452.495701523057,35.3939069597648,238.858744943524,239.399520348022,8.37450239823186,9.96894916566181,227.267348111499,237.103773821095,238.045428798513,236.07080957871,0.0147522094286064,0.357951246568239,0.0884325001538277,0.380208371290815,0.379439957423034,0.0112069979762699,0.0131591846029653,0.366211959837335,0.377950644287743,0.378376978931784,0.376274561533999,0.033853043,0.33022508,0.0026478681,0.23973578,0.23886985,0.029933685,0.026655147,0.2338972,0.23876315,0.23905,0.2384698,0.0106676339348022,0.364621116822762,0.0715277038116035,0.387445288955548,0.385212434114796,0.00498987661384104,0.0058108983661404,0.385893134710014,0.378580875090983,0.375831739384485,0.37936164975036,2.03938983440399,0.402196273803711,1.09007962226868,0.126411399841309,0.0843663740158081,0.210809144973755,0.264406003952026,0.241498808860779,0.262493004798889,0.259261660575867,0.240680088996887
3.69230769230769,0.31844,0.70144,0.38678,0.71326,0.71176,0.29936,0.3069,0.7142,0.70994,0.70878,0.71,10.6745537752057,437.909860290238,36.0595587817482,235.919954060845,237.005010289496,8.42557815920796,10.2338823801952,225.007337417372,233.591954808492,235.259696879705,232.729594071767,0.0148939054920638,0.361742789789507,0.0935665026625318,0.38129021479392,0.382818086276038,0.0107229570723556,0.0136821880513279,0.368479827173926,0.377110903489712,0.377683538050038,0.375240251292795,0.034208287,0.3274363,0.0028870255,0.23791714,0.23693725,0.030982578,0.027617894,0.23271088,0.23696363,0.23732743,0.23676476,0.0109044238634295,0.364493369440726,0.0775043242441579,0.384629536054107,0.383354198367336,0.0046092906168149,0.00628256596178908,0.387699957000416,0.375806884061761,0.373397896734265,0.376773309120805,2.13608215332031,0.390382294654846,1.06665630817413,0.127027893066406,0.0893502807617188,0.195614285469055,0.24006199836731,0.236956133842468,0.283026309013367,0.238386211395264,0.232560429573059
3.8974358974359,0.3112,0.69904,0.39356,0.71222,0.71232,0.29796,0.3054,0.71078,0.71038,0.70716,0.71038,10.1437801221958,436.192954443146,37.0913276753613,233.992579524952,234.007380612345,8.64855411172209,10.3463158708329,222.285412363395,230.883746586077,232.033308144066,230.011002897397,0.0117707301780929,0.356533776244044,0.0936692907566854,0.379520883992498,0.380248968281737,0.0109212081065237,0.0138144808078693,0.364858302207321,0.377031964923131,0.375255364913709,0.375357912195334,0.0351781,0.3272024,0.0021407618,0.23591097,0.2347269,0.029414516,0.028133897,0.23017658,0.23497151,0.2350925,0.23472856,0.00800152389518806,0.363021844135967,0.0785766172374603,0.384170334864903,0.384741411496342,0.00442260361300644,0.00600282875115032,0.383514583538044,0.377756483970587,0.372194234257749,0.379128742953024,2.17199789047241,0.37918957233429,1.09240112304688,0.128887920379639,0.0902702236175537,0.19304304599762,0.273771557807922,0.246913447380066,0.237129306793213,0.265748252868652,0.232585215568542


==> data/vary_noise/scores_p4_k4_hm.dat <==
x y C 
0 0 0.76 
0 1 0.92 
0 2 0.92 
0 3 0.90 
0 4 0.72 
0 5 0.71 

1 0 0.68 
1 1 0.89 
1 2 0.90 
1 3 0.85 
1 4 0.71 
1 5 0.71 

2 0 0.55 
2 1 0.56 
2 2 0.82 
2 3 0.79 
2 4 0.71 
2 5 0.72 

3 0 0.46 
3 1 0.48 
3 2 0.78 
3 3 0.76 
3 4 0.71 
3 5 0.71 

4 0 0.42 
4 1 0.44 
4 2 0.75 
4 3 0.74 
4 4 0.71 
4 5 0.71 

5 0 0.39 
5 1 0.40 
5 2 0.74 
5 3 0.73 
5 4 0.71 
5 5 0.72 

6 0 0.37 
6 1 0.38 
6 2 0.73 
6 3 0.73 
6 4 0.71 
6 5 0.71 

7 0 0.35 
7 1 0.36 
7 2 0.72 
7 3 0.72 
7 4 0.71 
7 5 0.71 

8 0 0.34 
8 1 0.35 
8 2 0.72 
8 3 0.72 
8 4 0.71 
8 5 0.71 

9 0 0.33 
9 1 0.34 
9 2 0.72 
9 3 0.71 
9 4 0.71 
9 5 0.71 

10 0 0.33 
10 1 0.33 
10 2 0.71 
10 3 0.71 
10 4 0.70 
10 5 0.71 

11 0 0.32 
11 1 0.32 
11 2 0.72 
11 3 0.71 
11 4 0.71 
11 5 0.71 

12 0 0.31 
12 1 0.32 
12 2 0.72 
12 3 0.71 
12 4 0.71 
12 5 0.71 

13 0 0.31 
13 1 0.32 
13 2 0.72 
13 3 0.71 
13 4 0.71 
13 5 0.72 

14 0 0.31 
14 1 0.31 
14 2 0.71 
14 3 0.71 
14 4 0.71 
14 5 0.71 

15 0 0.31 
15 1 0.31 
15 2 0.71 
15 3 0.71 
15 4 0.71 
15 5 0.71 

16 0 0.30 
16 1 0.31 
16 2 0.71 
16 3 0.71 
16 4 0.71 
16 5 0.71 

17 0 0.30 
17 1 0.30 
17 2 0.71 
17 3 0.71 
17 4 0.71 
17 5 0.71 

18 0 0.30 
18 1 0.31 
18 2 0.71 
18 3 0.71 
18 4 0.71 
18 5 0.71 

19 0 0.30 
19 1 0.31 
19 2 0.71 
19 3 0.71 
19 4 0.71 
19 5 0.71 



==> data/vary_noise/test.dat <==
0.00 	 0.00 	 1.00 
10.00 	 0.00 	 1.00 
50.00 	 0.00 	 1.00 
100.00 	 0.00 	 1.00 
1000.00 	 0.00 	 0.97 
0.00 	 0.21 	 1.00 
10.00 	 0.21 	 1.00 
50.00 	 0.21 	 1.00 
100.00 	 0.21 	 1.00 
1000.00 	 0.21 	 0.97 
0.00 	 0.41 	 0.96 
10.00 	 0.41 	 0.97 
50.00 	 0.41 	 0.99 
100.00 	 0.41 	 0.99 
1000.00 	 0.41 	 0.97 
0.00 	 0.62 	 0.88 
10.00 	 0.62 	 0.90 
50.00 	 0.62 	 0.97 
100.00 	 0.62 	 0.98 
1000.00 	 0.62 	 0.97 
0.00 	 0.82 	 0.80 
10.00 	 0.82 	 0.84 
50.00 	 0.82 	 0.95 
100.00 	 0.82 	 0.97 
1000.00 	 0.82 	 0.97 
0.00 	 1.03 	 0.75 
10.00 	 1.03 	 0.79 
50.00 	 1.03 	 0.95 
100.00 	 1.03 	 0.97 
1000.00 	 1.03 	 0.97 
0.00 	 1.23 	 0.71 
10.00 	 1.23 	 0.75 
50.00 	 1.23 	 0.95 
100.00 	 1.23 	 0.97 
1000.00 	 1.23 	 0.97 
0.00 	 1.44 	 0.69 
10.00 	 1.44 	 0.73 
50.00 	 1.44 	 0.95 
100.00 	 1.44 	 0.97 
1000.00 	 1.44 	 0.97 
0.00 	 1.64 	 0.67 
10.00 	 1.64 	 0.71 
50.00 	 1.64 	 0.94 
100.00 	 1.64 	 0.97 
1000.00 	 1.64 	 0.97 
0.00 	 1.85 	 0.65 
10.00 	 1.85 	 0.69 
50.00 	 1.85 	 0.94 
100.00 	 1.85 	 0.97 
1000.00 	 1.85 	 0.97 
0.00 	 2.05 	 0.63 
10.00 	 2.05 	 0.67 
50.00 	 2.05 	 0.94 
100.00 	 2.05 	 0.97 
1000.00 	 2.05 	 0.97 
0.00 	 2.26 	 0.60 
10.00 	 2.26 	 0.65 
50.00 	 2.26 	 0.94 
100.00 	 2.26 	 0.97 
1000.00 	 2.26 	 0.97 
0.00 	 2.46 	 0.60 
10.00 	 2.46 	 0.64 
50.00 	 2.46 	 0.94 
100.00 	 2.46 	 0.97 
1000.00 	 2.46 	 0.97 
0.00 	 2.67 	 0.58 
10.00 	 2.67 	 0.62 
50.00 	 2.67 	 0.95 
100.00 	 2.67 	 0.97 
1000.00 	 2.67 	 0.97 
0.00 	 2.87 	 0.58 
10.00 	 2.87 	 0.61 
50.00 	 2.87 	 0.95 
100.00 	 2.87 	 0.97 
1000.00 	 2.87 	 0.97 
0.00 	 3.08 	 0.57 
10.00 	 3.08 	 0.61 
50.00 	 3.08 	 0.95 
100.00 	 3.08 	 0.97 
1000.00 	 3.08 	 0.97 
0.00 	 3.28 	 0.57 
10.00 	 3.28 	 0.60 
50.00 	 3.28 	 0.95 
100.00 	 3.28 	 0.97 
1000.00 	 3.28 	 0.97 
0.00 	 3.49 	 0.56 
10.00 	 3.49 	 0.59 
50.00 	 3.49 	 0.96 
100.00 	 3.49 	 0.97 
1000.00 	 3.49 	 0.97 
0.00 	 3.69 	 0.56 
10.00 	 3.69 	 0.58 
50.00 	 3.69 	 0.96 
100.00 	 3.69 	 0.97 
1000.00 	 3.69 	 0.97 
0.00 	 3.90 	 0.55 
10.00 	 3.90 	 0.57 
50.00 	 3.90 	 0.96 
100.00 	 3.90 	 0.97 
1000.00 	 3.90 	 0.97 


==> data/vary_noise/test2.dat <==
1	0.99948	0.95686	0.87524	0.80114	0.75012	0.70954	0.68792	0.66854	0.6474	0.63094	0.60222	0.5999	0.58376	0.5782	0.56866	0.57362	0.55514	0.5579	0.54634
1	0.9997	0.96726	0.8987	0.83838	0.78986	0.75316	0.73018	0.70742	0.68972	0.67062	0.65114	0.6414	0.6236	0.61396	0.60768	0.60374	0.58782	0.58254	0.5701
1	1	0.98776	0.96578	0.94794	0.94516	0.94638	0.94604	0.94272	0.94164	0.94194	0.94292	0.94254	0.9459	0.94938	0.94946	0.95126	0.95854	0.95766	0.96098
1	0.99994	0.9922	0.982	0.97182	0.96788	0.9675	0.97014	0.97036	0.97294	0.97048	0.97122	0.97234	0.97172	0.9721	0.9732	0.97154	0.9721	0.97254	0.97146
0.97204	0.97318	0.97174	0.97438	0.97118	0.97234	0.97166	0.9734	0.97184	0.9734	0.97048	0.97122	0.97234	0.97172	0.9721	0.9732	0.97154	0.9721	0.97254	0.97146


==> data/vary_noise/test_ij.dat <==
x y C 
0 0 1.00 
0 1 1.00 
0 2 1.00 
0 3 1.00 
0 4 0.97 

1 0 1.00 
1 1 1.00 
1 2 1.00 
1 3 1.00 
1 4 0.97 

2 0 0.96 
2 1 0.97 
2 2 0.99 
2 3 0.99 
2 4 0.97 

3 0 0.88 
3 1 0.90 
3 2 0.97 
3 3 0.98 
3 4 0.97 

4 0 0.80 
4 1 0.84 
4 2 0.95 
4 3 0.97 
4 4 0.97 

5 0 0.75 
5 1 0.79 
5 2 0.95 
5 3 0.97 
5 4 0.97 

6 0 0.71 
6 1 0.75 
6 2 0.95 
6 3 0.97 
6 4 0.97 

7 0 0.69 
7 1 0.73 
7 2 0.95 
7 3 0.97 
7 4 0.97 

8 0 0.67 
8 1 0.71 
8 2 0.94 
8 3 0.97 
8 4 0.97 

9 0 0.65 
9 1 0.69 
9 2 0.94 
9 3 0.97 
9 4 0.97 

10 0 0.63 
10 1 0.67 
10 2 0.94 
10 3 0.97 
10 4 0.97 

11 0 0.60 
11 1 0.65 
11 2 0.94 
11 3 0.97 
11 4 0.97 

12 0 0.60 
12 1 0.64 
12 2 0.94 
12 3 0.97 
12 4 0.97 

13 0 0.58 
13 1 0.62 
13 2 0.95 
13 3 0.97 
13 4 0.97 

14 0 0.58 
14 1 0.61 
14 2 0.95 
14 3 0.97 
14 4 0.97 

15 0 0.57 
15 1 0.61 
15 2 0.95 
15 3 0.97 
15 4 0.97 

16 0 0.57 
16 1 0.60 
16 2 0.95 
16 3 0.97 
16 4 0.97 

17 0 0.56 
17 1 0.59 
17 2 0.96 
17 3 0.97 
17 4 0.97 

18 0 0.56 
18 1 0.58 
18 2 0.96 
18 3 0.97 
18 4 0.97 

19 0 0.55 
19 1 0.57 
19 2 0.96 
19 3 0.97 
19 4 0.97 



==> data/vary_noise/var_n_sigma_05_p_01.csv <==
,n,lambda_0_purity,lambda_10_purity,lambda_50_purity,lambda_100_purity,lambda_1000_purity,lambda_0_time,lambda_10_time,lambda_50_time,lambda_100_time,lambda_1000_time
0,100,0.914,0.9869999999999999,0.9720000000000001,0.9720000000000001,0.9720000000000001,0.08453965187072754,0.08089101314544678,0.08171994686126709,0.08290274143218994,0.08012337684631347
1,200,0.9264999999999999,0.9800000000000001,0.976,0.974,0.974,0.07979030609130859,0.08358700275421142,0.08379056453704833,0.09350340366363526,0.08494517803192139
2,500,0.9182,0.9502,0.9862,0.9805999999999999,0.9724,0.10700750350952148,0.11684281826019287,0.11288819313049317,0.115016770362854,0.11825532913208008
3,1000,0.9213000000000001,0.9395999999999999,0.9776,0.9861000000000001,0.9712,0.153631591796875,0.19805269241333007,0.19673540592193603,0.18509190082550048,0.21198709011077882
4,2000,0.9211499999999999,0.9299999999999999,0.9583999999999999,0.97705,0.9715,0.43094563484191895,0.48039309978485106,0.5549031972885132,0.5298413515090943,0.5176452159881592
5,4000,0.9208500000000001,0.9257,0.9414750000000002,0.9581250000000001,0.9724,1.6269827365875245,1.8122514486312866,1.7772470951080321,1.8071865081787108,1.8001920938491822
6,5000,0.9200200000000001,0.9240599999999999,0.9374,0.9523400000000001,0.9798399999999999,3.349211502075195,3.5852078437805175,3.6804468631744385,3.5816099643707275,3.569983625411987


==> data/vary_noise/var_n_sigma_05_p_04.csv <==
,n,lambda_0_purity,lambda_10_purity,lambda_50_purity,lambda_100_purity,lambda_1000_purity,lambda_0_time,lambda_10_time,lambda_50_time,lambda_100_time,lambda_1000_time
0,100,0.9039999999999999,0.7609999999999999,0.6039999999999999,0.6039999999999999,0.597,0.08927536010742188,0.09770128726959229,0.08299551010131836,0.08657793998718262,0.09477126598358154
1,200,0.9155000000000001,0.9260000000000002,0.639,0.6245,0.6205,0.0825873613357544,0.09739649295806885,0.0994945764541626,0.09519288539886475,0.09157321453094483
2,500,0.9234,0.9268000000000001,0.8328,0.6742000000000001,0.6128000000000001,0.11875333786010742,0.15694799423217773,0.17350986003875732,0.12916390895843505,0.11450893878936767
3,1000,0.9216,0.9236000000000001,0.9258000000000001,0.8320000000000001,0.6443,0.169038724899292,0.2178285837173462,0.20410554409027098,0.2003796339035034,0.23902924060821534
4,2000,0.9234000000000002,0.9237500000000001,0.9271500000000001,0.9280999999999999,0.6422999999999999,0.4243167400360107,0.5234098196029663,0.5220811843872071,0.5335678339004517,0.8523248195648193
5,4000,0.91995,0.92045,0.92165,0.9228500000000001,0.649775,1.6867662906646728,1.8800370216369628,1.8976096153259276,2.4401373624801637,1.835309386253357
6,5000,0.9208000000000001,0.92074,0.922,0.9227400000000001,0.64418,3.3784831047058104,3.696509337425232,3.6117005348205566,3.639476943016052,3.70451078414917


==> data/vary_noise/var_n_sigma_25_p_01.csv <==
,n,lambda_0_purity,lambda_10_purity,lambda_50_purity,lambda_100_purity,lambda_1000_purity,lambda_0_time,lambda_10_time,lambda_50_time,spectral lambda=100 kernel=preset_time,lambda_1000_time
0,100,0.591,0.9629999999999999,0.966,0.966,0.966,0.08266401290893555,0.08389763832092285,0.07844610214233398,0.08149173259735107,0.08611545562744141
1,200,0.6045,0.9389999999999998,0.969,0.969,0.969,0.08003602027893067,0.08369770050048828,0.09366991519927978,0.08080422878265381,0.08117091655731201
2,500,0.572,0.7092,0.9725999999999999,0.9725999999999999,0.9725999999999999,0.11042287349700927,0.11221129894256592,0.11614131927490234,0.14840364456176758,0.1134610891342163
3,1000,0.5959,0.6351,0.9471,0.9747,0.9747,0.13997461795806884,0.16005852222442626,0.16198630332946778,0.14691386222839356,0.17358462810516356
4,2000,0.6061000000000001,0.6224500000000001,0.7807000000000001,0.9469,0.9723,0.3511219501495361,0.5236266136169434,0.49413604736328126,0.5327504396438598,0.5396515846252441
5,4000,0.6061,0.6125749999999999,0.6521,0.7714000000000001,0.9717,1.6868388652801514,1.961632990837097,1.9405259370803833,1.9609559535980225,1.833942174911499
6,5000,0.60914,0.61374,0.6408,0.71528,0.9720000000000001,3.475944423675537,3.8050007581710816,3.801121163368225,3.773019886016846,3.6018271923065184


==> data/vary_noise/var_n_sigma_25_p_04.csv <==
,n,lambda_0_purity,lambda_10_purity,lambda_50_purity,lambda_100_purity,lambda_1000_purity,lambda_0_time,lambda_10_time,lambda_50_time,lambda_100_time,lambda_1000_time
5,4000,0.6131999999999999,0.613275,0.6150249999999999,0.6195000000000002,0.647625,1.752021074295044,1.9778287887573243,1.9396326303482057,1.9622392416000367,1.8859267473220824
6,5000,0.60984,0.61038,0.61174,0.61492,0.6478400000000001,3.45873818397522,3.8240158796310424,3.8260820627212526,3.7887319326400757,3.641838264465332
2,500,0.5918000000000001,0.5966,0.6279999999999999,0.6239999999999999,0.6228,0.10845274925231933,0.11604945659637451,0.12013688087463378,0.11448090076446533,0.1248328447341919
1,200,0.5895,0.6339999999999999,0.6275000000000002,0.6295000000000001,0.6285000000000001,0.08340239524841309,0.08289735317230225,0.0920863389968872,0.08517849445343018,0.08443920612335205
4,2000,0.5881500000000001,0.5877000000000001,0.5918,0.6687000000000001,0.6505,0.35055978298187257,0.5210108995437622,0.5235455751419067,0.5130215406417846,0.47385966777801514
0,100,0.5880000000000001,0.5950000000000001,0.612,0.6060000000000001,0.607,0.08112266063690185,0.07927534580230713,0.08070578575134277,0.08353354930877685,0.08059947490692139
3,1000,0.5843999999999999,0.5849,0.6644,0.6448,0.6516,0.13902466297149657,0.15323936939239502,0.147247314453125,0.14513990879058838,0.15623698234558106

